Eliciting the Recall Capacity of Linear Attention

Linear attention models exhibit a disproportionate deficit relative to softmax attention in associative recall (AR) in language modeling. We investigate this gap through natural language evaluations, synthetic recall tasks, and targeted training interventions. Using a synthetic setting, we quantify the role of state-size in how many items can be recalled from memory and find a similar empirical scaling across the tested linear-attention architectures. Testing this relationship reveals that even a single layer at scale can learn to retrieve thousands of associations across long distances. Yet, standard language model training does not reliably teach a linear model to copy from context, whereas a comparable softmax model learns to do so. Considering this, we strengthen recall supervision during training through in-context sentence repetition and context-sensitive loss reweighting. Both methods improve recall-intensive benchmark performance and narrow the long-distance AR gap to the softmax baseline without changing the architecture, token budget, or number of optimization steps, at a slight cost to general language modeling. These targeted changes to training can thus elicit substantial but underutilized retrieval capacity in linear-attention models. These findings suggest that, although linear-attention architectures have substantial capacity for recall, their inductive biases and the demands of language model training make it difficult to develop this capability without dedicated incentives.

==> lm-plots/data/figure07_panel1_series001.csv <==
x,y
1024,68.997764587402344
2048,56.015491485595703
4096,50.657844543457031
6144,49.735370710784316
8192,49.400234222412109
12288,49.050436580882348
16384,48.831748962402344


==> lm-plots/data/figure07_panel1_series002.csv <==
x,y
1024,48.850154876708984
2048,49.259757995605469
4096,49.420928955078125
6144,49.453986672794123
8192,49.427223205566406
12288,49.405637254901961
16384,49.337291717529297


==> lm-plots/data/figure07_panel1_series003.csv <==
x,y
1024,99.986839294433594
2048,99.976253509521484
4096,99.7711181640625
6144,97.969707414215691
8192,92.547607421875
12288,76.455844056372541
16384,62.585544586181641


==> lm-plots/data/figure07_panel1_series004.csv <==
x,y
1024,24.001312255859375
2048,23.496341705322266
4096,22.473621368408203
6144,21.701229319852942
8192,21.190166473388672
12288,20.431698069852942
16384,20.118236541748047


==> lm-plots/data/figure07_panel1_series005.csv <==
x,y
1024,96.512889862060547
2048,95.175075531005859
4096,32.697486877441406
6144,25.3204465379902
8192,23.778820037841797
12288,22.498276654411764
16384,21.934413909912109


==> lm-plots/data/figure07_panel1_series006.csv <==
x,y
1024,49.299812316894531
2048,49.873447418212891
4096,50.187492370605469
6144,46.054591758578432
8192,41.005134582519531
12288,35.266831341911761
16384,32.096195220947266


==> lm-plots/data/figure07_panel1_series007.csv <==
x,y
1024,99.997329711914062
2048,99.997520446777344
4096,99.997615814208984
6144,8.0415134803921564
8192,2.8204917907714844
12288,3.0170994178921569
16384,3.1938552856445312


==> lm-plots/data/figure07_panel1_series008.csv <==
x,y
1024,2.9245376586914062
2048,3.0800819396972656
4096,3.0468940734863281
6144,2.8924440870098036
8192,2.8665542602539062
12288,2.9138901654411766
16384,2.9784202575683594


==> lm-plots/data/figure07_panel1_series009.csv <==
x,y
2048.0000000000027,0
2048.0000000000027,102


==> lm-plots/data/figure07_panel1_series010.csv <==
x,y
4096,0
4096,102


==> lm-plots/data/figure08_panel1_series001.csv <==
x,y
22938,3.2124299999999999
24576,3.3165399999999998
26624,3.0779299999999998
28672,3.0495299999999999


==> lm-plots/data/figure08_panel1_series002.csv <==
x,y
22938,1.6021799999999999
24576,1.5593399999999999
26624,1.5818300000000001
28672,1.5504800000000001


==> lm-plots/data/figure08_panel1_series003.csv <==
x,y
22938,3.2124299999999999
24576,3.3082099999999999
26624,3.1443699999999999
28672,3.10473


==> lm-plots/data/figure08_panel1_series004.csv <==
x,y
22938,1.6021799999999999
24576,1.3725799999999999
26624,1.3745499999999999
28672,1.3653599999999999


==> lm-plots/data/figure08_panel1_series005.csv <==
x,y
22938,4.3671600000000002
24576,4.3151599999999997
26624,4.0247000000000002
28672,3.9028200000000002


==> lm-plots/data/figure08_panel1_series006.csv <==
x,y
22938,2.91751
24576,2.8404199999999999
26624,2.6827999999999999
28672,2.5821000000000001


==> lm-plots/data/figure08_panel1_series007.csv <==
x,y
22938,4.3671600000000002
24576,3.7417500000000001
26624,3.5234999999999999
28672,3.4080699999999999


==> lm-plots/data/figure08_panel1_series008.csv <==
x,y
22938,2.91751
24576,1.95489
26624,1.8810899999999999
28672,1.81446


==> lm-plots/data/figure08_panel2_series001.csv <==
x,y
22938,34.485599999999998
24576,34.283200000000001
26624,35.186199999999999
28672,36.951500000000003


==> lm-plots/data/figure08_panel2_series002.csv <==
x,y
22938,65.483199999999997
24576,67.276700000000005
26624,66.573599999999999
28672,68.388800000000003


==> lm-plots/data/figure08_panel2_series003.csv <==
x,y
22938,34.485599999999998
24576,36.809699999999999
26624,37.0351
28672,38.302100000000003


==> lm-plots/data/figure08_panel2_series004.csv <==
x,y
22938,65.483199999999997
24576,77.927599999999998
26624,77.323499999999996
28672,78.025599999999997


==> lm-plots/data/figure08_panel2_series005.csv <==
x,y
22938,21.333200000000001
24576,21.171500000000002
26624,23.191500000000001
28672,23.786999999999999


==> lm-plots/data/figure08_panel2_series006.csv <==
x,y
22938,35.155700000000003
24576,36.528199999999998
26624,38.421900000000001
28672,39.407899999999998


==> lm-plots/data/figure08_panel2_series007.csv <==
x,y
22938,21.333200000000001
24576,25.3645
26624,27.036000000000001
28672,27.871300000000002


==> lm-plots/data/figure08_panel2_series008.csv <==
x,y
22938,35.155700000000003
24576,51.745600000000003
26624,53.270000000000003
28672,55.211199999999998


==> lm-plots/data/figure08_panel3_series001.csv <==
x,y
22940,2.4787450000000004
22950,2.4754838461538458
22960,2.477263076923077
22970,2.4772930769230763
22980,2.4755007692307691
22990,2.4764715384615386
23000,2.4744415384615386
23010,2.473568461538461
23020,2.4704299999999999
23030,2.4719053846153849
23040,2.4698984615384614
23050,2.4666280769230768
23060,2.4662453846153847
23070,2.4642446153846151
23080,2.4646380769230771
23090,2.4616842307692304
23100,2.4599911538461541
23110,2.4562811538461538
23120,2.4568084615384613
23130,2.4595665384615382
23140,2.4590834615384614
23150,2.4584546153846154
23160,2.4586930769230766
23170,2.4586373076923076
23180,2.4608596153846154
23190,2.4625507692307691
23200,2.4622638461538462
23210,2.4630361538461538
23220,2.4620415384615386
23230,2.4628265384615387
23240,2.4665526923076921
23250,2.4681461538461535
23260,2.4674207692307695
23270,2.4679615384615383
23280,2.4671380769230771
23290,2.4664203846153847
23300,2.467402307692308
23310,2.4706084615384616
23320,2.4710457692307695
23330,2.4720823076923071
23340,2.4714746153846154
23350,2.4710646153846154
23360,2.4738146153846157
23370,2.4772011538461536
23380,2.476708846153846
23390,2.4738219230769229
23400,2.4719953846153846
23410,2.4738938461538456
23420,2.4734953846153851
23430,2.4717915384615385
23440,2.4695730769230768
23450,2.4656130769230771
23460,2.4614992307692307
23470,2.4630799999999997
23480,2.4620930769230771
23490,2.4570526923076921
23500,2.4558688461538458
23510,2.453642307692308
23520,2.455047692307692
23530,2.455391923076923
23540,2.4578838461538464
23550,2.456758076923077
23560,2.4539780769230766
23570,2.4488573076923079
23580,2.4516661538461539
23590,2.4511196153846155
23600,2.4502873076923075
23610,2.4506380769230769
23620,2.4493296153846154
23630,2.447309230769231
23640,2.4468103846153841
23650,2.4477846153846152
23660,2.4488726923076922
23670,2.4466823076923081
23680,2.4442523076923077
23690,2.446283461538461
23700,2.4482661538461539
23710,2.4504165384615386
23720,2.4526065384615388
23730,2.4532646153846156
23740,2.4548215384615384
23750,2.4605415384615386
23760,2.4588192307692309
23770,2.4591449999999999
23780,2.4611500000000004
23790,2.4632676923076926
23800,2.4627319230769231
23810,2.4632192307692309
23820,2.4653073076923082
23830,2.4702476923076921
23840,2.4678703846153849
23850,2.4692130769230767
23860,2.4685203846153851
23870,2.4672542307692304
23880,2.4688488461538465
23890,2.4672096153846157
23900,2.4692984615384619
23910,2.4690092307692306
23920,2.4688153846153846
23930,2.470182307692308
23940,2.4727234615384615
23950,2.4707226923076919
23960,2.4696938461538456
23970,2.466345
23980,2.4680642307692304
23990,2.4647823076923077
24000,2.4654476923076918
24010,2.4637334615384612
24020,2.4659361538461537
24030,2.4670899999999998
24040,2.4652315384615382
24050,2.462745
24060,2.4635984615384618
24070,2.4638507692307696
24080,2.4639388461538463
24090,2.4671288461538459
24100,2.4647815384615388
24110,2.4632369230769231
24120,2.4632430769230771
24130,2.4620207692307692
24140,2.4589546153846156
24150,2.4599246153846153
24160,2.4596665384615384
24170,2.4598334615384614
24180,2.4595576923076923
24190,2.4585934615384613
24200,2.4600769230769228
24210,2.4584780769230763
24220,2.4576646153846151
24230,2.4600715384615386
24240,2.4570153846153846
24250,2.4597592307692313
24260,2.4569084615384615
24270,2.455814230769231
24280,2.4570092307692311
24290,2.4569188461538465
24300,2.4582538461538461
24310,2.4569573076923077
24320,2.4566830769230767
24330,2.4576565384615385
24340,2.4579969230769234
24350,2.4551903846153849
24360,2.4584173076923075
24370,2.4593419230769231
24380,2.4596823076923076
24390,2.4612407692307694
24400,2.4603330769230771
24410,2.4582876923076924
24420,2.457448846153846
24430,2.4572003846153843
24440,2.4559819230769233
24450,2.4568146153846153
24460,2.4549761538461539
24470,2.4584288461538462
24480,2.4574399999999996
24490,2.4577788461538463
24500,2.4577426923076922
24510,2.4580415384615386
24520,2.4583599999999999
24530,2.4592353846153849
24540,2.4566153846153846
24550,2.4550399999999999
24560,2.4538615384615383
24570,2.4545246153846154
24580,2.4536673076923079
24590,2.4586092307692309
24600,2.4572630769230766
24610,2.4542323076923078
24620,2.4515084615384617
24630,2.450381923076923
24640,2.4534315384615386
24650,2.453539230769231
24660,2.4524892307692308
24670,2.4527161538461542
24680,2.4568480769230772
24690,2.4554242307692311
24700,2.4575226923076925
24710,2.4551323076923075
24720,2.4537265384615385
24730,2.4545784615384618
24740,2.4548403846153848
24750,2.4540226923076922
24760,2.4526603846153847
24770,2.4517161538461538
24780,2.4513623076923077
24790,2.450215
24800,2.4507792307692311
24810,2.450676923076923
24820,2.4499196153846152
24830,2.4505134615384616
24840,2.4516342307692307
24850,2.4448226923076919
24860,2.4440846153846154
24870,2.4467303846153845
24880,2.4467234615384612
24890,2.4489823076923076
24900,2.4483565384615384
24910,2.4459796153846152
24920,2.4477761538461538
24930,2.4488719230769234
24940,2.4454923076923079
24950,2.4470915384615384
24960,2.4439857692307689
24970,2.4439415384615386
24980,2.4426703846153845
24990,2.4383326923076925
25000,2.4380453846153847
25010,2.4387973076923077
25020,2.4404473076923079
25030,2.4360261538461536
25040,2.4355357692307691
25050,2.4361734615384618
25060,2.4346088461538464
25070,2.4362646153846153
25080,2.4363453846153846
25090,2.4339015384615386
25100,2.4331219230769232
25110,2.4325546153846154
25120,2.4350096153846152
25130,2.4343930769230768
25140,2.4334903846153848
25150,2.4336315384615386
25160,2.4326746153846153
25170,2.4318661538461539
25180,2.4319384615384614
25190,2.4307115384615381
25200,2.427156923076923
25210,2.4287400000000003
25220,2.4318880769230771
25230,2.4317800000000003
25240,2.4327700000000001
25250,2.4338326923076923
25260,2.4333730769230768
25270,2.4338746153846156
25280,2.4335646153846153
25290,2.4353142307692304
25300,2.4388638461538461
25310,2.4380715384615383
25320,2.4389130769230767
25330,2.4365019230769227
25340,2.4373196153846157
25350,2.4381642307692308
25360,2.4375465384615382
25370,2.4378223076923078
25380,2.4361026923076925
25390,2.4325676923076922
25400,2.435255769230769
25410,2.4350053846153843
25420,2.4337723076923075
25430,2.4337846153846154
25440,2.4317192307692306
25450,2.4328123076923078
25460,2.4398680769230769
25470,2.436413846153846
25480,2.4334115384615385
25490,2.4313961538461539
25500,2.433256923076923
25510,2.4361403846153844
25520,2.4357023076923072
25530,2.4344434615384616
25540,2.4371803846153846
25550,2.4397484615384615
25560,2.438206923076923
25570,2.4354703846153845
25580,2.4347196153846151
25590,2.4361734615384618
25600,2.4335646153846153
25610,2.4341623076923078
25620,2.4346803846153842
25630,2.436300769230769
25640,2.4348111538461534
25650,2.4383838461538465
25660,2.4362523076923077
25670,2.4339488461538461
25680,2.4319219230769229
25690,2.4352196153846153
25700,2.4382696153846153
25710,2.4372207692307692
25720,2.4321403846153848
25730,2.4299023076923079
25740,2.4297630769230767
25750,2.429813076923077
25760,2.4279173076923075
25770,2.4253257692307693
25780,2.4259442307692307
25790,2.424585
25800,2.422248076923077
25810,2.4221973076923073
25820,2.4195549999999999
25830,2.4203157692307689
25840,2.4188715384615382
25850,2.4169776923076922
25860,2.4186680769230766
25870,2.4190499999999999
25880,2.4183853846153847
25890,2.4174046153846152
25900,2.4168707692307696
25910,2.4151676923076923
25920,2.4173703846153849
25930,2.4163307692307692
25940,2.4164803846153848
25950,2.4121980769230769
25960,2.4094565384615385
25970,2.410573846153846
25980,2.4111703846153847
25990,2.41561
26000,2.4148296153846154
26010,2.4148665384615384
26020,2.4147473076923074
26030,2.4141907692307694
26040,2.4156803846153845
26050,2.4168984615384619
26060,2.4179542307692312
26070,2.4170850000000002
26080,2.418013076923077
26090,2.4166930769230772
26100,2.4159492307692307
26110,2.4150750000000003
26120,2.4147542307692307
26130,2.4101361538461537
26140,2.410311923076923
26150,2.4085219230769233
26160,2.4106984615384621
26170,2.4099742307692309
26180,2.4089261538461542
26190,2.4103457692307693
26200,2.4095734615384616
26210,2.4133980769230772
26220,2.412733076923077
26230,2.412632307692308
26240,2.4101769230769232
26250,2.4081842307692307
26260,2.4089911538461539
26270,2.4099923076923075
26280,2.4094807692307687
26290,2.4086780769230769
26300,2.4070523076923074
26310,2.4050349999999998
26320,2.4044426923076925
26330,2.4057119230769231
26340,2.4026619230769231
26350,2.4057869230769233
26360,2.4061857692307695
26370,2.4056734615384618
26380,2.404071923076923
26390,2.4060234615384619
26400,2.4063330769230769
26410,2.4061265384615385
26420,2.4036461538461538
26430,2.4028346153846156
26440,2.4007134615384618
26450,2.3964842307692309
26460,2.3986915384615384
26470,2.3998011538461537
26480,2.4018538461538466
26490,2.400691923076923
26500,2.4012449999999999
26510,2.4025253846153847
26520,2.4025265384615389
26530,2.4041257692307694
26540,2.4059526923076922
26550,2.4063592307692305
26560,2.4057565384615387
26570,2.4073288461538462
26580,2.4066865384615386
26590,2.4053480769230768
26600,2.4095442307692307
26610,2.4035488461538463
26620,2.4031926923076918
26630,2.4048546153846155
26640,2.4068426923076922
26650,2.4061169230769233
26660,2.4047146153846155
26670,2.4031688461538461
26680,2.4063303846153845
26690,2.4067699999999999
26700,2.4066557692307695
26710,2.4090553846153844
26720,2.4090423076923075
26730,2.4034630769230771
26740,2.402713846153846
26750,2.4028611538461537
26760,2.4037084615384616
26770,2.4004742307692308
26780,2.4000465384615386
26790,2.4007834615384613
26800,2.3976153846153845
26810,2.3982407692307692
26820,2.3993550000000003
26830,2.3967800000000001
26840,2.3948107692307694
26850,2.3948426923076922
26860,2.3952923076923076
26870,2.3979146153846154
26880,2.3990100000000001
26890,2.3985784615384613
26900,2.3967053846153843
26910,2.3985761538461534
26920,2.3997238461538459
26930,2.4020503846153849
26940,2.3984303846153847
26950,2.3971303846153846
26960,2.397390769230769
26970,2.3999553846153847
26980,2.3985203846153844
26990,2.401058846153846
27000,2.3988469230769232
27010,2.3982996153846154
27020,2.3974284615384613
27030,2.3972319230769226
27040,2.3941519230769233
27050,2.3924430769230769
27060,2.3943349999999999
27070,2.3920026923076922
27080,2.3902465384615383
27090,2.3932634615384618
27100,2.3930776923076924
27110,2.390620769230769
27120,2.3897403846153846
27130,2.3903315384615382
27140,2.389454230769231
27150,2.3885257692307689
27160,2.389460769230769
27170,2.3876900000000001
27180,2.3848392307692303
27190,2.3840338461538462
27200,2.3838857692307691
27210,2.3852307692307693
27220,2.3844884615384614
27230,2.3805080769230766
27240,2.3809803846153845
27250,2.3810399999999996
27260,2.3807880769230771
27270,2.3784646153846158
27280,2.3771615384615385
27290,2.3755246153846152
27300,2.3787115384615385
27310,2.3778050000000004
27320,2.376823846153846
27330,2.3777403846153846
27340,2.3779465384615381
27350,2.3754473076923075
27360,2.3750861538461536
27370,2.3753446153846154
27380,2.3697526923076926
27390,2.3718192307692307
27400,2.3762161538461539
27410,2.3738446153846158
27420,2.3732280769230774
27430,2.3750134615384617
27440,2.3775919230769231
27450,2.3767830769230773
27460,2.3785896153846156
27470,2.3797011538461539
27480,2.3793303846153844
27490,2.3803769230769229
27500,2.3796230769230768
27510,2.3801411538461541
27520,2.3801073076923078
27530,2.3821273076923073
27540,2.3831907692307692
27550,2.383222692307692
27560,2.383041153846154
27570,2.3841634615384613
27580,2.3836730769230772
27590,2.3846003846153847
27600,2.3843884615384612
27610,2.383548076923077
27620,2.3855234615384613
27630,2.3860280769230773
27640,2.3895326923076925
27650,2.387445
27660,2.3818880769230768
27670,2.3835488461538463
27680,2.3847280769230772
27690,2.3813234615384617
27700,2.3779734615384616
27710,2.3806638461538463
27720,2.3789007692307695
27730,2.3767492307692311
27740,2.3786126923076925
27750,2.3765984615384612
27760,2.3770738461538459
27770,2.3760265384615384
27780,2.3764457692307692
27790,2.3768565384615381
27800,2.3744876923076923
27810,2.3752896153846152
27820,2.3752276923076923
27830,2.374925769230769
27840,2.3750669230769228
27850,2.3753707692307691
27860,2.3740342307692304
27870,2.3727546153846153
27880,2.3713884615384613
27890,2.3734699999999997
27900,2.3754603846153843
27910,2.3765542307692309
27920,2.3784669230769233
27930,2.3797103846153842
27940,2.3791538461538457
27950,2.3817296153846153
27960,2.3829753846153849
27970,2.3809646153846158
27980,2.3826492307692311
27990,2.3841080769230767
28000,2.3809023076923075
28010,2.3846007692307696
28020,2.386637307692308
28030,2.3844511538461539
28040,2.3838580769230768
28050,2.3814311538461537
28060,2.3834434615384614
28070,2.3837138461538459
28080,2.3845615384615382
28090,2.3845515384615386
28100,2.3837803846153851
28110,2.3805896153846153
28120,2.3787169230769232
28130,2.3813742307692309
28140,2.3825192307692307
28150,2.3811157692307692
28160,2.3791834615384619
28170,2.380442692307692
28180,2.37982
28190,2.3798234615384612
28200,2.3790938461538462
28210,2.3787873076923081
28220,2.3792442307692308
28230,2.3790892307692308
28240,2.3794584615384617
28250,2.3784557692307691
28260,2.3789384615384614
28270,2.3765907692307691
28280,2.3720369230769234
28290,2.3735565384615387
28300,2.3741042307692308
28310,2.3776426923076923
28320,2.3769980769230767
28330,2.375500769230769
28340,2.3742403846153843
28350,2.3735150000000003
28360,2.3751096153846154
28370,2.3765553846153846
28380,2.3789776923076924
28390,2.3803180769230767
28400,2.3813011538461542
28410,2.3843773076923074
28420,2.3860926923076926
28430,2.3873984615384618
28440,2.3867869230769232
28450,2.3866446153846153
28460,2.3868623076923074
28470,2.3896515384615387
28480,2.3881415384615385
28490,2.3899930769230768
28500,2.3877042307692307
28510,2.3882573076923075
28520,2.390161153846154
28530,2.3908680769230766
28540,2.3927453846153841
28550,2.3914546153846152
28560,2.3901342307692306
28570,2.3864984615384612
28580,2.3851203846153846
28590,2.3851030769230772
28600,2.3871599999999997
28610,2.388428076923077
28620,2.3863034615384611
28630,2.3847265384615381
28640,2.3856180769230764
28650,2.3847592307692307
28660,2.3836869230769229
28670,2.3778365384615383


==> lm-plots/data/figure08_panel3_series002.csv <==
x,y
22940,2.4804396153846153
22950,2.4788776923076918
22960,2.4813696153846152
22970,2.4822826923076922
22980,2.4805638461538462
22990,2.4817023076923075
23000,2.480583076923077
23010,2.480799615384615
23020,2.4777750000000003
23030,2.479633076923077
23040,2.4784092307692305
23050,2.4760026923076923
23060,2.476923076923077
23070,2.4758403846153851
23080,2.4767980769230769
23090,2.4747453846153844
23100,2.4736153846153845
23110,2.471039230769231
23120,2.4723334615384616
23130,2.4760130769230768
23140,2.4760215384615387
23150,2.4765180769230772
23160,2.4775492307692306
23170,2.4779096153846156
23180,2.4802323076923076
23190,2.4824442307692314
23200,2.480770769230769
23210,2.4810399999999997
23220,2.4801400000000005
23230,2.4808865384615384
23240,2.4851750000000004
23250,2.4872123076923076
23260,2.4858534615384618
23270,2.4862000000000006
23280,2.4861669230769228
23290,2.4861888461538464
23300,2.4866942307692308
23310,2.4889184615384616
23320,2.4884803846153849
23330,2.4892834615384611
23340,2.4887161538461537
23350,2.4875903846153848
23360,2.490227692307692
23370,2.4928834615384616
23380,2.4923830769230766
23390,2.4887930769230766
23400,2.4867896153846156
23410,2.4880100000000001
23420,2.4871453846153844
23430,2.4852607692307691
23440,2.4833376923076926
23450,2.4791015384615389
23460,2.4751788461538458
23470,2.4768788461538458
23480,2.4757407692307689
23490,2.4702288461538466
23500,2.4687896153846154
23510,2.4666899999999998
23520,2.4678896153846157
23530,2.4674103846153845
23540,2.4697488461538462
23550,2.4678107692307694
23560,2.465535
23570,2.4608796153846155
23580,2.4639061538461537
23590,2.4629599999999998
23600,2.4616884615384618
23610,2.4626673076923074
23620,2.4612926923076923
23630,2.4597326923076923
23640,2.4593792307692306
23650,2.4610426923076925
23660,2.462627307692308
23670,2.4603246153846157
23680,2.4578480769230771
23690,2.4598434615384615
23700,2.4617273076923079
23710,2.4640926923076925
23720,2.4663180769230766
23730,2.4662546153846154
23740,2.4679250000000001
23750,2.4740150000000005
23760,2.4725569230769229
23770,2.4728603846153847
23780,2.475785769230769
23790,2.4787988461538464
23800,2.4782419230769226
23810,2.4787992307692313
23820,2.4803953846153846
23830,2.485042692307692
23840,2.4825730769230772
23850,2.4832500000000004
23860,2.4830915384615384
23870,2.4825523076923073
23880,2.4839476923076922
23890,2.4824423076923074
23900,2.4842796153846156
23910,2.4833676923076924
23920,2.4827069230769228
23930,2.4839534615384617
23940,2.4865819230769231
23950,2.4846349999999999
23960,2.483480384615385
23970,2.4805665384615385
23980,2.4822665384615386
23990,2.479056153846154
24000,2.4801215384615389
24010,2.4788003846153845
24020,2.4806092307692307
24030,2.482054230769231
24040,2.4800223076923071
24050,2.476611923076923
24060,2.4768346153846155
24070,2.4782365384615384
24080,2.4786834615384614
24090,2.4826388461538462
24100,2.4796976923076928
24110,2.478876538461539
24120,2.4785146153846158
24130,2.4759349999999998
24140,2.4735800000000001
24150,2.4737069230769229
24160,2.4738850000000001
24170,2.474462692307692
24180,2.4747042307692309
24190,2.4734511538461534
24200,2.4755942307692305
24210,2.4740126923076917
24220,2.4733034615384617
24230,2.4748153846153849
24240,2.471480769230769
24250,2.4737276923076923
24260,2.4702130769230775
24270,2.4683803846153842
24280,2.4698523076923076
24290,2.4691376923076924
24300,2.4692234615384616
24310,2.4681361538461539
24320,2.4685053846153844
24330,2.4681426923076923
24340,2.4685573076923077
24350,2.4652073076923076
24360,2.4691119230769232
24370,2.4702900000000003
24380,2.4708619230769227
24390,2.4730634615384615
24400,2.4714484615384618
24410,2.4697073076923077
24420,2.4685742307692307
24430,2.4682830769230768
24440,2.4672065384615385
24450,2.4684203846153849
24460,2.4671142307692309
24470,2.4713334615384617
24480,2.4702384615384614
24490,2.4708119230769232
24500,2.4712203846153846
24510,2.4715588461538465
24520,2.4718346153846156
24530,2.4720800000000001
24540,2.4691688461538464
24550,2.4677384615384614
24560,2.4678084615384615
24570,2.4691530769230772
24580,2.4683861538461538
24590,2.4734465384615385
24600,2.4723288461538462
24610,2.4696676923076928
24620,2.4669953846153847
24630,2.4659261538461532
24640,2.4686473076923079
24650,2.4687080769230771
24660,2.4677861538461534
24670,2.4690761538461534
24680,2.473116923076923
24690,2.4714088461538464
24700,2.4732473076923074
24710,2.470703846153846
24720,2.4683703846153842
24730,2.4688603846153847
24740,2.4704296153846155
24750,2.4700165384615382
24760,2.4684826923076923
24770,2.4681261538461539
24780,2.4673046153846157
24790,2.4676746153846159
24800,2.468263846153846
24810,2.4681949999999997
24820,2.4671515384615388
24830,2.4670984615384617
24840,2.4684999999999997
24850,2.4618542307692306
24860,2.4601265384615383
24870,2.4627242307692305
24880,2.4624880769230768
24890,2.4652607692307691
24900,2.4652407692307694
24910,2.4626242307692312
24920,2.4643438461538461
24930,2.4643361538461539
24940,2.4609326923076922
24950,2.4629453846153848
24960,2.4601776923076923
24970,2.4603649999999999
24980,2.4588426923076923
24990,2.4543726923076923
25000,2.4533253846153844
25010,2.4545153846153847
25020,2.4558030769230772
25030,2.4509473076923078
25040,2.4507876923076921
25050,2.4503692307692306
25060,2.4496280769230769
25070,2.4511642307692307
25080,2.4516380769230768
25090,2.4495346153846151
25100,2.4482769230769228
25110,2.4476811538461543
25120,2.4502726923076921
25130,2.450149615384615
25140,2.4487296153846154
25150,2.4486330769230769
25160,2.4472334615384614
25170,2.4467938461538461
25180,2.447247692307692
25190,2.4459200000000001
25200,2.4420065384615381
25210,2.4429334615384612
25220,2.4452615384615384
25230,2.4452215384615386
25240,2.4462411538461541
25250,2.4470611538461542
25260,2.4462734615384614
25270,2.4456861538461538
25280,2.4458934615384615
25290,2.4474180769230771
25300,2.4513892307692307
25310,2.4510507692307688
25320,2.4512361538461538
25330,2.448780769230769
25340,2.4492403846153841
25350,2.4504326923076922
25360,2.4502123076923081
25370,2.4507196153846156
25380,2.449605
25390,2.445691923076923
25400,2.4493430769230766
25410,2.4491223076923077
25420,2.4481515384615387
25430,2.4478773076923082
25440,2.4454907692307692
25450,2.4463499999999998
25460,2.4535565384615383
25470,2.4502692307692309
25480,2.4474869230769234
25490,2.4453784615384615
25500,2.4471449999999999
25510,2.450876923076923
25520,2.4505219230769231
25530,2.4502057692307693
25540,2.4527357692307694
25550,2.4555973076923077
25560,2.4543219230769227
25570,2.4510861538461537
25580,2.4505288461538464
25590,2.4520526923076926
25600,2.448826153846154
25610,2.4486865384615384
25620,2.4483373076923076
25630,2.4496053846153845
25640,2.4477623076923076
25650,2.4515392307692307
25660,2.4496757692307694
25670,2.4472234615384618
25680,2.4447073076923078
25690,2.4484665384615383
25700,2.4518238461538457
25710,2.4511538461538462
25720,2.4464184615384612
25730,2.4444746153846149
25740,2.4444073076923076
25750,2.4447407692307692
25760,2.443196153846154
25770,2.4399015384615383
25780,2.4407261538461542
25790,2.4381150000000003
25800,2.435565
25810,2.4358573076923076
25820,2.4322915384615382
25830,2.4333161538461541
25840,2.4321861538461542
25850,2.4306399999999999
25860,2.4332611538461539
25870,2.4342788461538465
25880,2.4339623076923078
25890,2.4335319230769232
25900,2.4329646153846154
25910,2.4315334615384616
25920,2.4328680769230773
25930,2.4316942307692311
25940,2.4317896153846155
25950,2.4272823076923071
25960,2.4244615384615384
25970,2.4259149999999998
25980,2.4265153846153842
25990,2.4311996153846152
26000,2.430105769230769
26010,2.4295815384615382
26020,2.4295973076923074
26030,2.4289407692307692
26040,2.430381923076923
26050,2.4328734615384615
26060,2.4342461538461539
26070,2.4335811538461538
26080,2.4348453846153846
26090,2.4335811538461538
26100,2.4323065384615385
26110,2.4311553846153844
26120,2.4305099999999999
26130,2.4254869230769232
26140,2.425055
26150,2.4229323076923075
26160,2.4254134615384619
26170,2.4239061538461537
26180,2.4228653846153847
26190,2.423915
26200,2.4235619230769228
26210,2.427183846153846
26220,2.4264461538461539
26230,2.4262842307692307
26240,2.4238623076923074
26250,2.4215423076923077
26260,2.4227988461538459
26270,2.4240715384615386
26280,2.4229376923076922
26290,2.4224392307692306
26300,2.4215142307692306
26310,2.4187992307692303
26320,2.4181273076923073
26330,2.418707692307692
26340,2.4159630769230769
26350,2.4193069230769226
26360,2.4199103846153842
26370,2.4192142307692306
26380,2.4177134615384612
26390,2.4198042307692305
26400,2.4208007692307691
26410,2.4208849999999997
26420,2.4185765384615383
26430,2.4180030769230769
26440,2.4154961538461537
26450,2.4110346153846152
26460,2.4138469230769228
26470,2.4151134615384615
26480,2.4176673076923079
26490,2.4174211538461536
26500,2.4176130769230766
26510,2.418771153846154
26520,2.4185834615384616
26530,2.4206084615384613
26540,2.4229515384615383
26550,2.4232546153846153
26560,2.4216211538461541
26570,2.4232634615384616
26580,2.4230876923076923
26590,2.4219953846153848
26600,2.4260457692307691
26610,2.4197500000000001
26620,2.4192780769230766
26630,2.421382307692308
26640,2.4236738461538461
26650,2.4229976923076926
26660,2.4210684615384617
26670,2.4185111538461537
26680,2.4211119230769231
26690,2.4210111538461541
26700,2.4214803846153847
26710,2.4245619230769231
26720,2.4237803846153847
26730,2.4175273076923078
26740,2.4158819230769231
26750,2.4152426923076926
26760,2.4165365384615387
26770,2.4130353846153847
26780,2.4119161538461538
26790,2.4122419230769232
26800,2.4086553846153849
26810,2.4091496153846155
26820,2.4108092307692308
26830,2.4085092307692304
26840,2.4064038461538462
26850,2.4065130769230771
26860,2.4069338461538461
26870,2.4096665384615381
26880,2.4105626923076922
26890,2.4100703846153846
26900,2.4077680769230771
26910,2.4091065384615389
26920,2.4107684615384617
26930,2.4134680769230772
26940,2.4099480769230772
26950,2.4089134615384618
26960,2.4088511538461534
26970,2.4113930769230767
26980,2.4103361538461536
26990,2.4134034615384614
27000,2.4119223076923082
27010,2.411776923076923
27020,2.4102138461538463
27030,2.4104007692307694
27040,2.4078749999999998
27050,2.4060696153846148
27060,2.4078726923076923
27070,2.4053180769230771
27080,2.403028846153846
27090,2.4065369230769234
27100,2.4058115384615384
27110,2.4031449999999999
27120,2.4032376923076924
27130,2.4038115384615386
27140,2.4025976923076922
27150,2.4013115384615387
27160,2.4023503846153846
27170,2.4007253846153844
27180,2.3981692307692311
27190,2.3973961538461541
27200,2.3974930769230771
27210,2.3988611538461537
27220,2.3983288461538459
27230,2.3947565384615386
27240,2.3948507692307692
27250,2.3949207692307692
27260,2.3947146153846153
27270,2.3916276923076922
27280,2.3905130769230771
27290,2.3887534615384611
27300,2.3923484615384614
27310,2.3917415384615381
27320,2.3910376923076919
27330,2.3916123076923075
27340,2.3921426923076923
27350,2.3894530769230773
27360,2.3890038461538463
27370,2.3894661538461537
27380,2.3828192307692309
27390,2.385281153846154
27400,2.3904969230769231
27410,2.3880319230769236
27420,2.3874707692307693
27430,2.3892173076923076
27440,2.3917030769230769
27450,2.3910003846153844
27460,2.3926496153846157
27470,2.3942884615384616
27480,2.3942650000000003
27490,2.3948276923076923
27500,2.3946476923076925
27510,2.3949219230769234
27520,2.3944119230769236
27530,2.3960573076923075
27540,2.397460769230769
27550,2.3976346153846153
27560,2.3972757692307693
27570,2.3984557692307691
27580,2.3979519230769233
27590,2.3996407692307695
27600,2.3995026923076921
27610,2.3980815384615388
27620,2.4005857692307693
27630,2.4006542307692311
27640,2.4046173076923081
27650,2.4021080769230769
27660,2.396286153846154
27670,2.3977453846153844
27680,2.3984011538461543
27690,2.3949157692307694
27700,2.3912357692307693
27710,2.3945130769230771
27720,2.3932396153846156
27730,2.3906111538461539
27740,2.3921226923076926
27750,2.3901750000000002
27760,2.3902923076923077
27770,2.3891653846153846
27780,2.3894342307692309
27790,2.3894692307692305
27800,2.3869284615384614
27810,2.387630769230769
27820,2.3866596153846151
27830,2.3858680769230771
27840,2.3860288461538461
27850,2.3869880769230769
27860,2.3855896153846152
27870,2.3837096153846158
27880,2.3825934615384616
27890,2.38503
27900,2.3868319230769233
27910,2.3884315384615387
27920,2.3906488461538462
27930,2.3921273076923075
27940,2.3919576923076922
27950,2.3943515384615384
27960,2.3954888461538464
27970,2.3927911538461539
27980,2.3943338461538461
27990,2.3955603846153846
28000,2.3916392307692309
28010,2.3950996153846154
28020,2.3972657692307688
28030,2.3948076923076922
28040,2.394429230769231
28050,2.392207307692308
28060,2.3942350000000001
28070,2.3940219230769233
28080,2.3962246153846154
28090,2.3969646153846154
28100,2.396102307692308
28110,2.3918953846153843
28120,2.3894411538461537
28130,2.3925315384615384
28140,2.3928615384615384
28150,2.3917942307692308
28160,2.3894230769230771
28170,2.3905292307692307
28180,2.3898669230769229
28190,2.3901465384615386
28200,2.3892226923076922
28210,2.3898269230769227
28220,2.3907669230769235
28230,2.3912965384615386
28240,2.3914130769230768
28250,2.3903599999999998
28260,2.3919446153846153
28270,2.3899350000000004
28280,2.3847996153846149
28290,2.3868434615384615
28300,2.3870869230769229
28310,2.3914484615384612
28320,2.3910276923076923
28330,2.3897911538461538
28340,2.3884846153846153
28350,2.3875780769230768
28360,2.3886034615384615
28370,2.390196153846154
28380,2.3924196153846156
28390,2.3945184615384614
28400,2.3957353846153846
28410,2.3989523076923076
28420,2.4006080769230769
28430,2.4020180769230768
28440,2.4008826923076922
28450,2.4006892307692307
28460,2.4010819230769229
28470,2.4039192307692305
28480,2.4017565384615387
28490,2.4034084615384619
28500,2.4006361538461536
28510,2.4016580769230766
28520,2.4031934615384616
28530,2.4037642307692311
28540,2.4070338461538463
28550,2.4054511538461538
28560,2.4045511538461537
28570,2.4006326923076924
28580,2.399601923076923
28590,2.3993203846153843
28600,2.4009
28610,2.4020146153846151
28620,2.4003511538461542
28630,2.3985446153846151
28640,2.3998996153846153
28650,2.3982576923076921
28660,2.3977092307692307
28670,2.3912053846153842


==> lm-plots/data/figure08_panel3_series003.csv <==
x,y
22940,2.4919622115384614
22950,2.4887494230769232
22960,2.4904286538461542
22970,2.490327403846154
22980,2.4885057692307688
22990,2.4896851923076926
23000,2.4875760576923076
23010,2.4865866346153847
23020,2.4835633653846152
23030,2.4851063461538461
23040,2.4829306730769227
23050,2.4797154807692308
23060,2.4793799038461537
23070,2.4776517307692307
23080,2.477939903846154
23090,2.4750030769230773
23100,2.4732159615384615
23110,2.4694911538461537
23120,2.4698977884615383
23130,2.4727700000000001
23140,2.472272115384615
23150,2.4716331730769232
23160,2.4716718269230769
23170,2.4716974999999999
23180,2.4738118269230771
23190,2.4753550961538462
23200,2.475053846153846
23210,2.4757840384615384
23220,2.4748809615384615
23230,2.4758924038461543
23240,2.4795498076923081
23250,2.4811777884615385
23260,2.4804889423076926
23270,2.4810859615384615
23280,2.4803301923076919
23290,2.4797643269230769
23300,2.4807972115384613
23310,2.4838898076923077
23320,2.4842014423076924
23330,2.4852425
23340,2.484920096153846
23350,2.4845990384615386
23360,2.4876501923076924
23370,2.491053173076923
23380,2.4903275000000002
23390,2.487396153846154
23400,2.4855062499999998
23410,2.4873496153846153
23420,2.4870049038461537
23430,2.4851856730769231
23440,2.482835769230769
23450,2.4790868269230768
23460,2.4750772115384621
23470,2.476674903846154
23480,2.4754674999999997
23490,2.47046375
23500,2.469438269230769
23510,2.4671014423076922
23520,2.4683550961538465
23530,2.4686804807692306
23540,2.4710169230769234
23550,2.4698082692307692
23560,2.4672232692307694
23570,2.4621854807692309
23580,2.4650561538461542
23590,2.4643507692307693
23600,2.4633735576923077
23610,2.4636742307692305
23620,2.4621635576923073
23630,2.4602463461538462
23640,2.4600698076923075
23650,2.4611107692307694
23660,2.4621225
23670,2.4599744230769232
23680,2.4576183653846155
23690,2.4595810576923078
23700,2.4616807692307692
23710,2.4638260576923074
23720,2.4659564423076921
23730,2.4665505769230771
23740,2.4682169230769233
23750,2.4738055769230769
23760,2.471982211538462
23770,2.4722984615384611
23780,2.4745030769230771
23790,2.4765941346153841
23800,2.4761073076923079
23810,2.4765951923076921
23820,2.4785556730769231
23830,2.4836221153846152
23840,2.4813204807692308
23850,2.4829789423076924
23860,2.4821932692307693
23870,2.4808003846153848
23880,2.4824376923076925
23890,2.4807135576923076
23900,2.4824397115384613
23910,2.4820896153846155
23920,2.4820677884615385
23930,2.483407596153846
23940,2.4860543269230768
23950,2.4841373076923072
23960,2.4830222115384615
23970,2.4795425961538462
23980,2.4811368269230769
23990,2.4779881730769229
24000,2.4787209615384613
24010,2.4769985576923075
24020,2.4791937500000003
24030,2.4804124038461537
24040,2.4784285576923075
24050,2.4757520192307689
24060,2.4765962500000001
24070,2.4767476923076921
24080,2.476932403846154
24090,2.48014
24100,2.4778865384615383
24110,2.4762216346153849
24120,2.4762794230769227
24130,2.4751039423076922
24140,2.4719334615384616
24150,2.472956346153846
24160,2.4729892307692305
24170,2.4729657692307692
24180,2.4726502884615389
24190,2.4716511538461541
24200,2.4730424038461534
24210,2.4714037500000003
24220,2.4706553846153847
24230,2.4732252884615384
24240,2.470253173076923
24250,2.4727959615384614
24260,2.4700067307692306
24270,2.468781826923077
24280,2.4700857692307689
24290,2.4699260576923074
24300,2.4711875000000001
24310,2.4700747115384614
24320,2.469779326923077
24330,2.4707186538461539
24340,2.4709372115384616
24350,2.4679006730769233
24360,2.4710112500000001
24370,2.4716832692307689
24380,2.4720041346153847
24390,2.4736538461538462
24400,2.4727066346153848
24410,2.4707932692307688
24420,2.4698550000000004
24430,2.4698344230769229
24440,2.46875
24450,2.4697707692307693
24460,2.4678214423076925
24470,2.4711172115384614
24480,2.4701976923076923
24490,2.4704538461538466
24500,2.4704375000000001
24510,2.4707646153846152
24520,2.4710164423076924
24530,2.4719627884615387
24540,2.4693933653846152
24550,2.4677818269230771
24560,2.4666388461538462
24570,2.4673400961538459
24580,2.4665382692307691
24590,2.4716250961538462
24600,2.4703475961538461
24610,2.4673959615384615
24620,2.4646060576923077
24630,2.4635770192307693
24640,2.4665572115384613
24650,2.4665808653846155
24660,2.4656349999999998
24670,2.4657516346153847
24680,2.4699748076923074
24690,2.4684402884615384
24700,2.4704640384615386
24710,2.4680020192307692
24720,2.4665950961538461
24730,2.4675058653846156
24740,2.4674925000000001
24750,2.466612884615385
24760,2.4651530769230767
24770,2.4644582692307693
24780,2.4640789423076921
24790,2.4628422115384616
24800,2.4634291346153847
24810,2.4633907692307693
24820,2.4627071153846156
24830,2.4632320192307695
24840,2.4643631730769231
24850,2.4575647115384616
24860,2.456672596153846
24870,2.4594185576923078
24880,2.4593676923076924
24890,2.4615894230769229
24900,2.4609000961538463
24910,2.4585950961538461
24920,2.4603553846153843
24930,2.4613448076923077
24940,2.4578628846153845
24950,2.459708173076923
24960,2.4564085576923076
24970,2.4563565384615385
24980,2.4552004807692311
24990,2.4509239423076923
25000,2.4511682692307692
25010,2.4520769230769233
25020,2.4538919230769229
25030,2.4493100000000001
25040,2.448895288461538
25050,2.4496869230769232
25060,2.4480382692307687
25070,2.4496825961538464
25080,2.4498943269230771
25090,2.44753
25100,2.4466921153846153
25110,2.4460899038461541
25120,2.4486373076923078
25130,2.4479356730769228
25140,2.4470597115384614
25150,2.4472780769230766
25160,2.4464943269230766
25170,2.4456489423076921
25180,2.4456774999999999
25190,2.4445345192307695
25200,2.4410891346153845
25210,2.4427144230769233
25220,2.4459230769230769
25230,2.4457860576923078
25240,2.4465240384615385
25250,2.4475897115384613
25260,2.4468998076923074
25270,2.4472141346153844
25280,2.4467773076923072
25290,2.4483694230769233
25300,2.4514926923076921
25310,2.450727403846154
25320,2.4514440384615384
25330,2.4491389423076924
25340,2.4497351923076924
25350,2.4505349038461537
25360,2.4497702884615382
25370,2.4500205769230772
25380,2.448317980769231
25390,2.4448190384615383
25400,2.4476883653846153
25410,2.4473244230769229
25420,2.4460444230769229
25430,2.4461535576923077
25440,2.4441959615384614
25450,2.445509326923077
25460,2.4532574038461541
25470,2.4494331730769234
25480,2.4464995192307692
25490,2.4444349999999999
25500,2.4463834615384616
25510,2.449414519230769
25520,2.4489291346153843
25530,2.4479930769230771
25540,2.4507967307692304
25550,2.4535377884615381
25560,2.4523455769230771
25570,2.4495678846153845
25580,2.4489412499999998
25590,2.4502720192307694
25600,2.4476850961538461
25610,2.4482455769230773
25620,2.4489742307692306
25630,2.4504810576923077
25640,2.4490672115384617
25650,2.4526320192307689
25660,2.4502877884615386
25670,2.4480075961538459
25680,2.4460628846153845
25690,2.4492423076923076
25700,2.4521617307692307
25710,2.4508507692307693
25720,2.4450463461538461
25730,2.4428600961538462
25740,2.4426657692307692
25750,2.4426073076923078
25760,2.440851826923077
25770,2.4384717307692307
25780,2.4390157692307692
25790,2.4372902884615382
25800,2.4349605769230771
25810,2.4349053846153845
25820,2.4323350000000001
25830,2.4331170192307692
25840,2.4315559615384612
25850,2.4296705769230766
25860,2.4314409615384616
25870,2.4319074999999999
25880,2.4311576923076923
25890,2.4303528846153846
25900,2.4297797115384614
25910,2.4280313461538463
25920,2.4303322115384618
25930,2.4294581730769229
25940,2.4295282692307691
25950,2.4252792307692306
25960,2.4225950961538461
25970,2.4237399038461538
25980,2.4242284615384619
25990,2.4287672115384615
26000,2.4280121153846155
26010,2.4279021153846152
26020,2.42765875
26030,2.4269175961538458
26040,2.428637403846154
26050,2.429860384615385
26060,2.430880769230769
26070,2.4298032692307694
26080,2.4305874038461539
26090,2.4291800961538463
26100,2.4284591346153848
26110,2.4275337500000003
26120,2.4270614423076924
26130,2.4223806730769231
26140,2.4226271153846155
26150,2.4207927884615383
26160,2.4230630769230768
26170,2.4223230769230768
26180,2.4212890384615386
26190,2.4225234615384617
26200,2.4216600000000001
26210,2.4256861538461538
26220,2.425082596153846
26230,2.4251082692307691
26240,2.4229366346153847
26250,2.4210099999999999
26260,2.4218452884615385
26270,2.4230832692307689
26280,2.4226399038461537
26290,2.4218055769230769
26300,2.4198042307692309
26310,2.4177835576923079
26320,2.4173123076923075
26330,2.4187543269230769
26340,2.4158277884615385
26350,2.4189216346153843
26360,2.4193066346153844
26370,2.4189081730769231
26380,2.4173871153846154
26390,2.419384326923077
26400,2.4198569230769231
26410,2.4196264423076923
26420,2.4170305769230769
26430,2.416305673076923
26440,2.4142375961538463
26450,2.4100101923076922
26460,2.4120852884615385
26470,2.412964903846154
26480,2.4148393269230768
26490,2.4133921153846156
26500,2.4137381730769234
26510,2.4150404807692309
26520,2.4149490384615384
26530,2.4165707692307694
26540,2.4184336538461539
26550,2.4188268269230768
26560,2.418230480769231
26570,2.419937019230769
26580,2.4191262500000001
26590,2.4176367307692308
26600,2.4218080769230772
26610,2.4160045192307695
26620,2.4157634615384618
26630,2.4174288461538462
26640,2.4195065384615386
26650,2.4187446153846155
26660,2.4171609615384613
26670,2.4154574999999996
26680,2.4186742307692306
26690,2.4190066346153847
26700,2.4187540384615382
26710,2.4212502884615383
26720,2.4214131730769228
26730,2.415908173076923
26740,2.4154150961538461
26750,2.4158168269230766
26760,2.4168117307692309
26770,2.4133725961538461
26780,2.4129385576923079
26790,2.4136231730769229
26800,2.4103816346153843
26810,2.4109790384615386
26820,2.4122617307692309
26830,2.4095335576923076
26840,2.4076542307692304
26850,2.4078216346153845
26860,2.4082288461538459
26870,2.4108497115384613
26880,2.4118578846153844
26890,2.4112866346153847
26900,2.4092502884615383
26910,2.4113175
26920,2.4124734615384611
26930,2.414903076923077
26940,2.4112652884615384
26950,2.4100817307692308
26960,2.4103258653846149
26970,2.4128327884615386
26980,2.4113523076923076
26990,2.4137806730769231
27000,2.4114422115384615
27010,2.4109493269230771
27020,2.4097957692307692
27030,2.4097452884615387
27040,2.4066329807692308
27050,2.4049923076923081
27060,2.4068938461538458
27070,2.404439326923077
27080,2.4027128846153847
27090,2.405860769230769
27100,2.405525673076923
27110,2.4031580769230767
27120,2.4023142307692309
27130,2.402885480769231
27140,2.4021453846153848
27150,2.4013069230769233
27160,2.4022831730769227
27170,2.4004165384615384
27180,2.3976248076923077
27190,2.3967995192307687
27200,2.3967530769230772
27210,2.3980125961538459
27220,2.3972547115384613
27230,2.3933360576923079
27240,2.3940013461538459
27250,2.3941137500000003
27260,2.3938209615384611
27270,2.3913141346153846
27280,2.3900662500000003
27290,2.3883243269230769
27300,2.3915414423076924
27310,2.3904613461538462
27320,2.3894695192307696
27330,2.3904715384615387
27340,2.3905716346153847
27350,2.3881407692307692
27360,2.3878525961538459
27370,2.3880840384615385
27380,2.3824991346153843
27390,2.3844014423076922
27400,2.3886077884615387
27410,2.386194230769231
27420,2.3856482692307694
27430,2.3873775961538461
27440,2.3899176923076926
27450,2.3889912500000001
27460,2.3905523076923076
27470,2.3916884615384619
27480,2.3912777884615384
27490,2.3924489423076922
27500,2.3915777884615386
27510,2.3922605769230771
27520,2.3922690384615386
27530,2.3942877884615386
27540,2.3952778846153846
27550,2.3955011538461539
27560,2.3954947115384613
27570,2.3967425000000002
27580,2.3962739423076922
27590,2.3971645192307691
27600,2.3970589423076922
27610,2.3962626923076922
27620,2.3983220192307693
27630,2.3987808653846154
27640,2.402372403846154
27650,2.4005520192307692
27660,2.3950228846153845
27670,2.3966712499999998
27680,2.3978886538461541
27690,2.3944870192307692
27700,2.3912147115384617
27710,2.3940901923076923
27720,2.3925139423076924
27730,2.390398076923077
27740,2.392283653846154
27750,2.3901446153846155
27760,2.3906641346153847
27770,2.3893982692307691
27780,2.3897577884615386
27790,2.3901558653846156
27800,2.3879746153846151
27810,2.388680673076923
27820,2.3886532692307694
27830,2.388452019230769
27840,2.3885243269230769
27850,2.3886857692307695
27860,2.3872648076923078
27870,2.3858486538461543
27880,2.3844545192307693
27890,2.3865723076923078
27900,2.3885097115384615
27910,2.3894526923076924
27920,2.3915116346153846
27930,2.3926714423076922
27940,2.3919674999999998
27950,2.3944504807692311
27960,2.3956531730769233
27970,2.3936571153846153
27980,2.3951799999999999
27990,2.3966378846153846
28000,2.393508076923077
28010,2.397208365384615
28020,2.3992209615384614
28030,2.3971806730769232
28040,2.3966652884615387
28050,2.394293076923077
28060,2.3962137500000003
28070,2.3964425961538458
28080,2.3973021153846155
28090,2.3970963461538459
28100,2.3964948076923074
28110,2.3935570192307694
28120,2.3916601923076923
28130,2.3943382692307695
28140,2.3954688461538463
28150,2.3940051923076924
28160,2.3920096153846151
28170,2.3931854807692305
28180,2.3924035576923077
28190,2.3924915384615386
28200,2.391842884615385
28210,2.3915942307692308
28220,2.3919173076923079
28230,2.3917448076923078
28240,2.3921714423076925
28250,2.3910881730769229
28260,2.3915873076923075
28270,2.3892679807692305
28280,2.3847954807692311
28290,2.3861391346153846
28300,2.3866670192307695
28310,2.3901469230769234
28320,2.3894733653846152
28330,2.3879114423076926
28340,2.3865005769230772
28350,2.3857824038461537
28360,2.387237980769231
28370,2.3885861538461541
28380,2.391044326923077
28390,2.3923596153846152
28400,2.3933237500000004
28410,2.396359326923077
28420,2.3982370192307698
28430,2.3996521153846153
28440,2.3990775961538464
28450,2.3989577884615385
28460,2.3993322115384617
28470,2.4020431730769229
28480,2.4005772115384616
28490,2.402414807692308
28500,2.4002377884615385
28510,2.4007696153846156
28520,2.4027071153846151
28530,2.4033801923076923
28540,2.4052055769230769
28550,2.40401
28560,2.402685673076923
28570,2.39910625
28580,2.397802019230769
28590,2.3977416346153846
28600,2.3997268269230769
28610,2.4010850961538459
28620,2.3989511538461539
28630,2.3972801923076923
28640,2.3980525961538461
28650,2.3970282692307689
28660,2.3960011538461541
28670,2.3901535576923076


==> lm-plots/data/figure08_panel3_series004.csv <==
x,y
22940,2.4937154807692306
22950,2.4925927884615384
22960,2.4954082692307691
22970,2.4967542307692305
22980,2.4954620192307688
22990,2.4973050961538461
23000,2.4965333653846153
23010,2.4971254807692307
23020,2.494656153846154
23030,2.4971140384615387
23040,2.4961721153846153
23050,2.4941639423076918
23060,2.495580865384615
23070,2.4952955769230769
23080,2.496581538461538
23090,2.4950006730769232
23100,2.4942977884615383
23110,2.4921598076923077
23120,2.4937871153846154
23130,2.4981232692307689
23140,2.4986072115384617
23150,2.4995915384615386
23160,2.5009170192307693
23170,2.5018520192307694
23180,2.5045567307692309
23190,2.5071534615384614
23200,2.505895096153846
23210,2.506182307692308
23220,2.505440576923077
23230,2.5063056730769229
23240,2.5105670192307694
23250,2.512662403846154
23260,2.511639615384615
23270,2.5121209615384616
23280,2.5122090384615383
23290,2.5123144230769228
23300,2.5129220192307695
23310,2.5152129807692307
23320,2.5146994230769231
23330,2.5154999999999998
23340,2.5153349038461537
23350,2.5143523076923078
23360,2.5172786538461538
23370,2.5200223076923076
23380,2.519387019230769
23390,2.5157316346153848
23400,2.5137013461538462
23410,2.5148824999999997
23420,2.5140565384615385
23430,2.5120121153846156
23440,2.5099524999999998
23450,2.5059217307692307
23460,2.5020950961538464
23470,2.5038797115384615
23480,2.5025662500000001
23490,2.4970765384615383
23500,2.4957829807692309
23510,2.493578846153846
23520,2.4943346153846155
23530,2.4937262499999999
23540,2.4958685576923076
23550,2.4938846153846157
23560,2.4917439423076924
23570,2.4871551923076924
23580,2.4901728846153848
23590,2.4891176923076923
23600,2.4876666346153846
23610,2.4886508653846153
23620,2.4870331730769233
23630,2.485479423076923
23640,2.485447596153846
23650,2.4871854807692308
23660,2.4887607692307694
23670,2.4864988461538462
23680,2.4841221153846154
23690,2.4860850000000001
23700,2.4881011538461539
23710,2.4903744230769229
23720,2.4924745192307691
23730,2.4922519230769229
23740,2.4939586538461538
23750,2.5000149038461537
23760,2.4984479807692308
23770,2.4986822115384615
23780,2.5018279807692307
23790,2.5048621153846153
23800,2.5044105769230773
23810,2.5050572115384613
23820,2.5065900000000001
23830,2.5113651923076921
23840,2.5089672115384616
23850,2.5099065384615384
23860,2.5096196153846151
23870,2.5088762500000001
23880,2.5102381730769232
23890,2.5087442307692314
23900,2.5103629807692309
23910,2.5093367307692307
23920,2.5087840384615383
23930,2.5099966346153844
23940,2.5127461538461535
23950,2.5108929807692304
23960,2.5097057692307692
23970,2.5067620192307691
23980,2.5084353846153844
23990,2.5053743269230768
24000,2.5065766346153846
24010,2.5052514423076926
24020,2.5071160576923077
24030,2.5087146153846156
24040,2.5065461538461538
24050,2.5030476923076925
24060,2.5032876923076923
24070,2.5044481730769235
24080,2.504926442307692
24090,2.5088726923076923
24100,2.5060991346153845
24110,2.5051954807692303
24120,2.5048707692307692
24130,2.5023355769230768
24140,2.4999169230769231
24150,2.500055576923077
24160,2.5003136538461534
24170,2.5007256730769232
24180,2.5008560576923076
24190,2.4995411538461538
24200,2.5014798076923075
24210,2.4998376923076924
24220,2.4990929807692308
24230,2.5008087499999996
24240,2.4974539423076925
24250,2.4995655769230769
24260,2.4960540384615388
24270,2.4940148076923077
24280,2.4955707692307691
24290,2.4947532692307695
24300,2.4948011538461539
24310,2.4938029807692308
24320,2.4940590384615384
24330,2.4937511538461541
24340,2.494155576923077
24350,2.4905934615384613
24360,2.4944250961538463
24370,2.4953153846153846
24380,2.4958642307692309
24390,2.4982634615384613
24400,2.4967332692307695
24410,2.4951192307692311
24420,2.4938756730769231
24430,2.4938003846153851
24440,2.4928408653846157
24450,2.4940990384615382
24460,2.4926960576923074
24470,2.4966834615384617
24480,2.4957149999999997
24490,2.4960709615384618
24500,2.49658625
24510,2.4969089423076918
24520,2.497102307692308
24530,2.4974582692307692
24540,2.4945207692307694
24550,2.4931195192307691
24560,2.4932860576923073
24570,2.4946897115384612
24580,2.4940059615384613
24590,2.4992793269230766
24600,2.4981070192307691
24610,2.4955030769230766
24620,2.4926922115384618
24630,2.4917084615384613
24640,2.4943771153846153
24650,2.4942185576923075
24660,2.4933593269230769
24670,2.4945292307692308
24680,2.498666923076923
24690,2.4968299038461539
24700,2.4987056730769233
24710,2.4962066346153846
24720,2.4938247115384615
24730,2.4944735576923076
24740,2.4957549038461537
24750,2.4952959615384618
24760,2.4936843269230771
24770,2.4937021153846151
24780,2.4928840384615385
24790,2.4931755769230768
24800,2.4936976923076921
24810,2.4935465384615387
24820,2.4924570192307693
24830,2.4922969230769234
24840,2.4936437499999995
24850,2.4868670192307691
24860,2.4850464423076923
24870,2.4876647115384616
24880,2.4874225961538459
24890,2.4901884615384615
24900,2.4900929807692309
24910,2.4876154807692306
24920,2.4893454807692308
24930,2.4892496153846153
24940,2.4857537499999998
24950,2.4879603846153846
24960,2.484970576923077
24970,2.4851351923076925
24980,2.4838633653846154
24990,2.4793808653846154
25000,2.4787480769230772
25010,2.4800921153846152
25020,2.4815138461538462
25030,2.4764370192307688
25040,2.4762960576923074
25050,2.4759543269230768
25060,2.4752594230769231
25070,2.4768770192307694
25080,2.4775804807692308
25090,2.4755307692307693
25100,2.4743046153846153
25110,2.47360625
25120,2.4762002884615382
25130,2.4761284615384618
25140,2.4747132692307692
25150,2.4746728846153845
25160,2.473409423076923
25170,2.4728011538461536
25180,2.4731138461538458
25190,2.4718390384615381
25200,2.4680478846153848
25210,2.4690481730769234
25220,2.4713782692307698
25230,2.471363076923077
25240,2.4720755769230771
25250,2.4728884615384614
25260,2.4719929807692305
25270,2.471210384615385
25280,2.4713684615384617
25290,2.4726871153846157
25300,2.4762404807692309
25310,2.4758762500000002
25320,2.4759485576923081
25330,2.47343
25340,2.47357125
25350,2.4747144230769234
25360,2.4743318269230765
25370,2.4747790384615387
25380,2.4737240384615382
25390,2.4697645192307691
25400,2.4735371153846151
25410,2.4731791346153846
25420,2.4721417307692306
25430,2.4720321153846152
25440,2.4697435576923077
25450,2.4707703846153848
25460,2.4788560576923078
25470,2.4752066346153843
25480,2.4724237499999999
25490,2.4702815384615384
25500,2.4721369230769232
25510,2.4760793269230774
25520,2.4756002884615387
25530,2.475659807692308
25540,2.4781096153846156
25550,2.4811051923076923
25560,2.4801967307692312
25570,2.4770637500000001
25580,2.4765877884615386
25590,2.4780785576923079
25600,2.4749160576923077
25610,2.4746392307692306
25620,2.4744650000000004
25630,2.4757739423076921
25640,2.4740241346153846
25650,2.4778861538461538
25660,2.4758148076923079
25670,2.4733020192307693
25680,2.4709218269230773
25690,2.4745512500000002
25700,2.4777515384615385
25710,2.4768468269230768
25720,2.4711259615384615
25730,2.4692492307692309
25740,2.4692199038461538
25750,2.4693505769230768
25760,2.4678919230769232
25770,2.4646654807692308
25780,2.465458653846154
25790,2.4624392307692311
25800,2.4599106730769229
25810,2.4602190384615383
25820,2.456759326923077
25830,2.4577581730769231
25840,2.4564792307692307
25850,2.4549978846153846
25860,2.4577337500000001
25870,2.4588812500000001
25880,2.4584589423076926
25890,2.458150961538462
25900,2.4575624038461541
25910,2.4559698076923078
25920,2.4574308653846151
25930,2.4564734615384616
25940,2.4564393269230766
25950,2.4519585576923077
25960,2.4492087499999995
25970,2.4507533653846156
25980,2.4512788461538464
25990,2.4560328846153845
26000,2.4549854807692308
26010,2.4544175961538461
26020,2.4543191346153845
26030,2.4536175961538467
26040,2.4552451923076926
26050,2.4576851923076926
26060,2.4590064423076923
26070,2.458124615384615
26080,2.4592035576923079
26090,2.4578360576923077
26100,2.4566071153846156
26110,2.4553217307692314
26120,2.4544953846153845
26130,2.4494809615384616
26140,2.4490896153846151
26150,2.4468386538461537
26160,2.4493379807692306
26170,2.4478559615384614
26180,2.4468348076923077
26190,2.4476340384615387
26200,2.4472802884615388
26210,2.4511240384615389
26220,2.4504838461538463
26230,2.4503935576923079
26240,2.4481004807692308
26250,2.4458037500000001
26260,2.4471188461538458
26270,2.4485082692307691
26280,2.4474276923076923
26290,2.4468788461538464
26300,2.4455570192307694
26310,2.442876730769231
26320,2.4424010576923076
26330,2.4431265384615384
26340,2.4404941346153848
26350,2.4438134615384617
26360,2.4444068269230765
26370,2.443883173076923
26380,2.4424268269230769
26390,2.4445547115384612
26400,2.4457344230769227
26410,2.4458845192307694
26420,2.4435039423076925
26430,2.4428847115384613
26440,2.440378846153846
26450,2.4359782692307688
26460,2.4386493269230769
26470,2.439688846153846
26480,2.4419979807692309
26490,2.4415727884615386
26500,2.4416612500000001
26510,2.4428903846153851
26520,2.4424491346153845
26530,2.44449125
26540,2.4469284615384619
26550,2.4471825000000003
26560,2.4456506730769232
26570,2.4473909615384617
26580,2.447067211538462
26590,2.4458368269230766
26600,2.4498535576923075
26610,2.4436810576923076
26620,2.4432752884615385
26630,2.4453489423076924
26640,2.4477406730769227
26650,2.4470019230769227
26660,2.4449094230769233
26670,2.4421325
26680,2.4447384615384617
26690,2.4446108653846155
26700,2.4449553846153846
26710,2.4480261538461541
26720,2.4473094230769235
26730,2.4411011538461538
26740,2.43967125
26750,2.4391596153846153
26760,2.4405514423076924
26770,2.4368496153846153
26780,2.4358002884615382
26790,2.4361198076923074
26800,2.4324653846153845
26810,2.4329575961538463
26820,2.4346824038461539
26830,2.4322801923076924
26840,2.4301453846153844
26850,2.4303298076923077
26860,2.4306804807692308
26870,2.4334877884615387
26880,2.4343162499999997
26890,2.433672884615385
26900,2.4311561538461541
26910,2.4326328846153844
26920,2.4342878846153848
26930,2.4371155769230768
26940,2.4335893269230771
26950,2.4327007692307694
26960,2.4326302884615387
26970,2.43521375
26980,2.4341486538461536
26990,2.4370892307692307
27000,2.4355036538461539
27010,2.4353785576923075
27020,2.4335940384615387
27030,2.4338963461538463
27040,2.4314450961538463
27050,2.4297220192307694
27060,2.4314401923076927
27070,2.4287830769230765
27080,2.4265462499999999
27090,2.4301563461538462
27100,2.4293593269230769
27110,2.4268039423076924
27120,2.4270252884615386
27130,2.4276077884615379
27140,2.4265409615384614
27150,2.4252883653846151
27160,2.4264073076923078
27170,2.4246944230769234
27180,2.4222285576923075
27190,2.4214354807692304
27200,2.4216348076923078
27210,2.4229546153846151
27220,2.4223924038461542
27230,2.4188749038461537
27240,2.419165192307692
27250,2.4192584615384618
27260,2.4190336538461539
27270,2.4158838461538461
27280,2.4148239423076925
27290,2.4129431730769233
27300,2.4164089423076924
27310,2.4156001923076924
27320,2.4149646153846152
27330,2.4155372115384615
27340,2.4159678846153847
27350,2.4133118269230769
27360,2.4128683653846155
27370,2.4132750000000001
27380,2.4065798076923075
27390,2.4087787499999997
27400,2.4138726923076925
27410,2.4113403846153849
27420,2.4108700961538463
27430,2.4125845192307693
27440,2.4150182692307696
27450,2.4141949999999999
27460,2.4156015384615386
27470,2.4171800000000001
27480,2.4171149999999999
27490,2.4178735576923076
27500,2.4175744230769229
27510,2.4180743269230773
27520,2.4176388461538458
27530,2.4191851923076921
27540,2.4205125961538463
27550,2.4209269230769235
27560,2.4207503846153848
27570,2.4220406730769231
27580,2.4215353846153844
27590,2.423239230769231
27600,2.4231882692307694
27610,2.4217900961538463
27620,2.4243834615384614
27630,2.4244417307692308
27640,2.4284826923076923
27650,2.4262681730769229
27660,2.4203871153846155
27670,2.421898557692308
27680,2.4225758653846152
27690,2.4191224999999998
27700,2.4155171153846151
27710,2.4189568269230772
27720,2.4178742307692311
27730,2.4153241346153846
27740,2.4167865384615386
27750,2.4146941346153845
27760,2.4148465384615383
27770,2.4135109615384618
27780,2.4137599038461541
27790,2.4137790384615387
27800,2.4114274038461536
27810,2.4119861538461538
27820,2.4110497115384613
27830,2.4103750000000002
27840,2.4104883653846154
27850,2.4112803846153845
27860,2.4097694230769231
27870,2.4078274999999998
27880,2.4067652884615383
27890,2.4092140384615388
27900,2.4109944230769234
27910,2.4124813461538461
27920,2.4148529807692309
27930,2.4162137500000003
27940,2.4158934615384613
27950,2.418200769230769
27960,2.4192464423076925
27970,2.4165659615384616
27980,2.4179811538461538
27990,2.4191819230769234
28000,2.4153677884615385
28010,2.4187972115384619
28020,2.4209673076923073
28030,2.4185926923076924
28040,2.4182364423076925
28050,2.4160743269230771
28060,2.417981442307692
28070,2.4178059615384617
28080,2.4200477884615386
28090,2.4205224038461539
28100,2.4197865384615387
28110,2.4158616346153847
28120,2.4133917307692307
28130,2.4164791346153849
28140,2.4167217307692304
28150,2.4156356730769231
28160,2.4132017307692308
28170,2.4141189423076921
28180,2.4133267307692305
28190,2.413767019230769
28200,2.4129534615384616
28210,2.4136382692307694
28220,2.4144996153846154
28230,2.4149502884615384
28240,2.4151359615384616
28250,2.4140017307692307
28260,2.4157223076923078
28270,2.4136176923076915
28280,2.4085036538461537
28290,2.4103967307692304
28300,2.410626057692308
28310,2.4149643269230769
28320,2.4145139423076927
28330,2.4131712499999995
28340,2.4116748076923078
28350,2.4108804807692303
28360,2.4118278846153851
28370,2.4133379807692306
28380,2.4156773076923077
28390,2.4177385576923074
28400,2.4189877884615383
28410,2.422160673076923
28420,2.4239469230769228
28430,2.4255470192307693
28440,2.4244440384615382
28450,2.4241998076923075
28460,2.4247030769230768
28470,2.4274520192307691
28480,2.4253137499999999
28490,2.4270038461538461
28500,2.4242896153846152
28510,2.4252950961538464
28520,2.4268022115384613
28530,2.4273822115384616
28540,2.4306476923076925
28550,2.4291394230769234
28560,2.4282257692307692
28570,2.4243877884615381
28580,2.4234271153846154
28590,2.4230923076923077
28600,2.4246941346153843
28610,2.4258740384615387
28620,2.4241759615384613
28630,2.4222560576923078
28640,2.4234363461538462
28650,2.4216538461538462
28660,2.4211355769230769
28670,2.4146352884615387


==> lm-plots/data/figure08_panel3_series005.csv <==
x,y
22938,2.4774799999999999
24576,2.4542199999999998
26624,2.4031899999999999
28672,2.37784


==> lm-plots/data/figure08_panel3_series006.csv <==
x,y
22938,2.4774799999999999
24576,2.4686599999999999
26624,2.4192800000000001
28672,2.3912100000000001


==> lm-plots/data/figure08_panel3_series007.csv <==
x,y
22938,2.49072
24576,2.4670800000000002
26624,2.4157600000000001
28672,2.3901500000000002


==> lm-plots/data/figure08_panel3_series008.csv <==
x,y
22938,2.49072
24576,2.4942899999999999
26624,2.4432800000000001
28672,2.4146399999999999


==> lm-plots/data/figure08_panel4_series001.csv <==
x,y
22940,0.22625300000000001
22950,0.18675
22960,0.15884000000000001
22970,0.14266722500000001
22980,0.13099738
22990,0.12304771666666668
23000,0.11692071428571429
23010,0.1129474625
23020,0.1081476
23030,0.10533322999999999
23040,0.10123962727272726
23050,0.098151441666666658
23060,0.094946176923076914
23070,0.093266685714285716
23080,0.090889919999999999
23090,0.089301881249999993
23100,0.087782264705882351
23110,0.08624819444444444
23120,0.084696668421052626
23130,0.083574960000000004
23140,0.082410780952380955
23150,0.081072550000000007
23160,0.080213369565217393
23170,0.079137125000000003
23180,0.078119880000000003
23190,0.076911500000000008
23200,0.070225619230769226
23210,0.066545815384615375
23220,0.0647072076923077
23230,0.063171546153846153
23240,0.06183822692307693
23250,0.060835530769230768
23260,0.059873911538461548
23270,0.058774573076923083
23280,0.057982650000000011
23290,0.056777188461538453
23300,0.056386123076923068
23310,0.055849599999999985
23320,0.055550803846153851
23330,0.054801757692307697
23340,0.054773280769230763
23350,0.054422130769230762
23360,0.053657338461538459
23370,0.053224596153846157
23380,0.053063892307692311
23390,0.052312411538461542
23400,0.051660530769230766
23410,0.051305119230769233
23420,0.050518569230769236
23430,0.050394507692307695
23440,0.050139134615384613
23450,0.050398150000000003
23460,0.050329976923076933
23470,0.050303965384615387
23480,0.049923288461538456
23490,0.04975136153846154
23500,0.049475469230769238
23510,0.049240165384615391
23520,0.048709403846153847
23530,0.047951653846153845
23540,0.047597838461538457
23550,0.04751782692307692
23560,0.04754185769230769
23570,0.047371492307692324
23580,0.047316207692307696
23590,0.047023592307692298
23600,0.046564392307692312
23610,0.04651711923076924
23620,0.046318292307692313
23630,0.046080199999999988
23640,0.045718065384615383
23650,0.045905415384615386
23660,0.045888392307692323
23670,0.045817407692307688
23680,0.045898769230769222
23690,0.045608480769230769
23700,0.045464107692307694
23710,0.044891915384615379
23720,0.044565615384615384
23730,0.044205657692307693
23740,0.044043569230769235
23750,0.043674896153846156
23760,0.043994311538461547
23770,0.043770484615384617
23780,0.043894469230769229
23790,0.044040184615384621
23800,0.044479373076923075
23810,0.044695269230769233
23820,0.044470184615384614
23830,0.044419903846153838
23840,0.044133096153846148
23850,0.044119107692307688
23860,0.043879665384615393
23870,0.043279150000000002
23880,0.043597611538461534
23890,0.043458650000000001
23900,0.043888919230769236
23910,0.043588088461538457
23920,0.04371126153846154
23930,0.043622157692307692
23940,0.043767007692307687
23950,0.043758626923076922
23960,0.04356357307692308
23970,0.043975219230769233
23980,0.043874996153846157
23990,0.043830353846153851
24000,0.043766342307692309
24010,0.04381271153846153
24020,0.04340684230769231
24030,0.043293630769230769
24040,0.042978588461538465
24050,0.042977911538461533
24060,0.042605615384615388
24070,0.042004492307692307
24080,0.041748757692307688
24090,0.041917899999999994
24100,0.042268188461538458
24110,0.042282311538461528
24120,0.042247415384615371
24130,0.04204903461538461
24140,0.041640630769230774
24150,0.041740057692307694
24160,0.041428300000000001
24170,0.041360711538461541
24180,0.04105121923076923
24190,0.041104153846153839
24200,0.040864061538461546
24210,0.040927784615384627
24220,0.040888130769230771
24230,0.04068046153846154
24240,0.040573792307692313
24250,0.040419550000000005
24260,0.040493830769230771
24270,0.04039029230769231
24280,0.040415907692307698
24290,0.040267473076923084
24300,0.040591926923076921
24310,0.040498646153846157
24320,0.040316430769230777
24330,0.04046438461538461
24340,0.040378892307692309
24350,0.040036650000000007
24360,0.03968748846153846
24370,0.039452523076923075
24380,0.039437180769230765
24390,0.039768326923076927
24400,0.040004157692307696
24410,0.03981946538461538
24420,0.039430711538461533
24430,0.039927999999999998
24440,0.040113038461538457
24450,0.0399442423076923
24460,0.040097884615384619
24470,0.040092238461538462
24480,0.040434180769230769
24490,0.040279165384615394
24500,0.040261146153846163
24510,0.040329438461538462
24520,0.040296680769230771
24530,0.040150684615384617
24540,0.03996763846153846
24550,0.040108399999999995
24560,0.039948953846153851
24570,0.039845265384615386
24580,0.039955476923076924
24590,0.040326503846153848
24600,0.040388303846153849
24610,0.040377576923076926
24620,0.040352215384615385
24630,0.04040766923076923
24640,0.040390788461538464
24650,0.04007381538461538
24660,0.039769626923076923
24670,0.039811007692307693
24680,0.039936838461538463
24690,0.039446169230769233
24700,0.039393407692307696
24710,0.039463307692307693
24720,0.03923261153846154
24730,0.039043811538461544
24740,0.038664499999999997
24750,0.03864008076923077
24760,0.038669219230769235
24770,0.038962050000000005
24780,0.03888743076923077
24790,0.039020811538461535
24800,0.039025757692307692
24810,0.038763734615384619
24820,0.038704246153846156
24830,0.039013676923076925
24840,0.038917953846153847
24850,0.038501046153846155
24860,0.038338165384615382
24870,0.038354719230769226
24880,0.038420496153846156
24890,0.038272200000000006
24900,0.038200542307692313
24910,0.038336907692307694
24920,0.038484957692307691
24930,0.038391284615384609
24940,0.03826642307692308
24950,0.038335399999999999
24960,0.038184630769230767
24970,0.038088953846153843
24980,0.038093788461538464
24990,0.03788456923076923
25000,0.038032073076923072
25010,0.038201930769230771
25020,0.038102142307692315
25030,0.038056880769230764
25040,0.037828896153846152
25050,0.037643942307692309
25060,0.037635473076923082
25070,0.037733776923076924
25080,0.037630796153846152
25090,0.037520569230769234
25100,0.037540346153846153
25110,0.037529930769230765
25120,0.03771408846153846
25130,0.037506046153846159
25140,0.037341984615384613
25150,0.03745723461538461
25160,0.037431900000000004
25170,0.037181096153846155
25180,0.036893984615384616
25190,0.036974584615384616
25200,0.037208073076923073
25210,0.037129780769230764
25220,0.03705014615384615
25230,0.03702831153846154
25240,0.036835646153846151
25250,0.036884446153846152
25260,0.036726096153846151
25270,0.036375215384615384
25280,0.036792215384615384
25290,0.036383799999999994
25300,0.036516980769230774
25310,0.036621438461538466
25320,0.036604819230769234
25330,0.036505334615384619
25340,0.03643541538461538
25350,0.036325119230769226
25360,0.036281099999999997
25370,0.036027092307692306
25380,0.035762634615384613
25390,0.035976169230769232
25400,0.03617142692307692
25410,0.035958076923076926
25420,0.03600156538461538
25430,0.03650635
25440,0.03677432307692307
25450,0.036782799999999997
25460,0.039488069230769231
25470,0.039319938461538459
25480,0.039307338461538457
25490,0.039299984615384614
25500,0.039343661538461534
25510,0.039400223076923077
25520,0.039473746153846148
25530,0.039554884615384617
25540,0.039074130769230761
25550,0.039139576923076916
25560,0.039109238461538458
25570,0.03912862692307692
25580,0.038940180769230767
25590,0.038950976923076926
25600,0.039050919230769227
25610,0.038921019230769231
25620,0.038753765384615384
25630,0.038798011538461533
25640,0.038954565384615385
25650,0.038832676923076917
25660,0.038469084615384612
25670,0.038420292307692311
25680,0.038443973076923078
25690,0.038012957692307697
25700,0.037983473076923076
25710,0.037794953846153848
25720,0.03471538461538462
25730,0.034617203846153848
25740,0.034741592307692311
25750,0.034693757692307696
25760,0.034600911538461537
25770,0.034481188461538463
25780,0.034367330769230771
25790,0.034267553846153848
25800,0.034375211538461542
25810,0.034268350000000003
25820,0.034292442307692309
25830,0.034355646153846155
25840,0.034554649999999999
25850,0.034494984615384618
25860,0.034267557692307694
25870,0.034394603846153844
25880,0.034250788461538464
25890,0.034262911538461539
25900,0.034259292307692306
25910,0.034183046153846153
25920,0.034156765384615387
25930,0.034452688461538462
25940,0.034309288461538461
25950,0.034348488461538464
25960,0.034284076923076931
25970,0.034334334615384612
25980,0.034464853846153845
25990,0.034539588461538456
26000,0.034562319230769231
26010,0.034438434615384615
26020,0.034559942307692312
26030,0.034574465384615387
26040,0.0344712
26050,0.034406634615384617
26060,0.03437804615384616
26070,0.03441713846153846
26080,0.034189415384615382
26090,0.034070773076923085
26100,0.033922849999999997
26110,0.033677115384615382
26120,0.033734630769230771
26130,0.033678392307692311
26140,0.033920969230769232
26150,0.033871619230769229
26160,0.033895707692307694
26170,0.03376512692307692
26180,0.033836273076923079
26190,0.033421561538461535
26200,0.033455911538461537
26210,0.033531623076923076
26220,0.033394111538461543
26230,0.033422438461538459
26240,0.033396734615384609
26250,0.033442149999999997
26260,0.033310496153846153
26270,0.033378857692307688
26280,0.033344176923076924
26290,0.033436357692307697
26300,0.033393957692307692
26310,0.033371619230769228
26320,0.033320092307692305
26330,0.033241296153846155
26340,0.033616765384615381
26350,0.033566307692307687
26360,0.033556788461538464
26370,0.033888761538461536
26380,0.03389796923076923
26390,0.033939776923076925
26400,0.033856815384615387
26410,0.033984669230769232
26420,0.033956773076923082
26430,0.033942788461538462
26440,0.033924396153846154
26450,0.034113450000000003
26460,0.034014230769230776
26470,0.033816230769230772
26480,0.033914061538461542
26490,0.03360103461538462
26500,0.033561957692307694
26510,0.033541534615384616
26520,0.033544642307692302
26530,0.033589257692307688
26540,0.033504823076923075
26550,0.033311146153846151
26560,0.033547069230769229
26570,0.033380303846153841
26580,0.033224450000000003
26590,0.033121076923076927
26600,0.032829138461538461
26610,0.032947069230769233
26620,0.032975796153846153
26630,0.032693407692307691
26640,0.032674630769230766
26650,0.032426634615384614
26660,0.032408880769230763
26670,0.032216196153846147
26680,0.032190388461538461
26690,0.032134207692307688
26700,0.032177157692307688
26710,0.032167588461538464
26720,0.032219200000000003
26730,0.032418111538461539
26740,0.032331734615384619
26750,0.032623146153846157
26760,0.03259444230769231
26770,0.032568550000000002
26780,0.032455184615384609
26790,0.032274538461538459
26800,0.032464519230769227
26810,0.03248680769230769
26820,0.032325861538461544
26830,0.032397457692307695
26840,0.032487515384615383
26850,0.032536242307692302
26860,0.032462034615384619
26870,0.032346550000000002
26880,0.032513996153846154
26890,0.032348934615384614
26900,0.032375761538461542
26910,0.032485680769230765
26920,0.032401103846153849
26930,0.032598061538461537
26940,0.032568923076923072
26950,0.03267925
26960,0.032688965384615389
26970,0.032586042307692312
26980,0.032494838461538458
26990,0.032401192307692311
27000,0.032421853846153842
27010,0.032315488461538464
27020,0.032173065384615389
27030,0.032192169230769237
27040,0.032418719230769229
27050,0.032610765384615388
27060,0.032457657692307691
27070,0.032314738461538463
27080,0.032457511538461534
27090,0.032567834615384615
27100,0.032716076923076924
27110,0.032731519230769231
27120,0.032813792307692304
27130,0.032914661538461537
27140,0.032972819230769231
27150,0.033196053846153845
27160,0.033246996153846152
27170,0.033132869230769232
27180,0.033235834615384617
27190,0.033130457692307692
27200,0.033164619230769229
27210,0.033293519230769231
27220,0.033053092307692308
27230,0.032917207692307694
27240,0.032880438461538458
27250,0.032776311538461535
27260,0.032791461538461533
27270,0.032837142307692309
27280,0.033003961538461538
27290,0.032886530769230767
27300,0.032579065384615385
27310,0.032425799999999998
27320,0.032260315384615386
27330,0.032321869230769233
27340,0.032115842307692308
27350,0.032190969230769237
27360,0.031968742307692311
27370,0.031895896153846158
27380,0.03192746923076923
27390,0.031570696153846153
27400,0.031239130769230777
27410,0.031338676923076916
27420,0.03120885769230769
27430,0.031165946153846151
27440,0.031056369230769227
27450,0.030881311538461537
27460,0.030704407692307686
27470,0.030491480769230771
27480,0.03069125
27490,0.031355411538461539
27500,0.031352392307692309
27510,0.031311688461538464
27520,0.031278126923076924
27530,0.031087976923076927
27540,0.030881653846153847
27550,0.031025915384615393
27560,0.031127669230769227
27570,0.031212903846153849
27580,0.031287138461538459
27590,0.031339357692307696
27600,0.031306603846153844
27610,0.031200730769230769
27620,0.031185499999999998
27630,0.031269392307692309
27640,0.031154457692307694
27650,0.031406161538461541
27660,0.031418219230769234
27670,0.031451223076923079
27680,0.031416092307692309
27690,0.031490019230769231
27700,0.031702842307692311
27710,0.031716603846153851
27720,0.031671942307692311
27730,0.031650373076923075
27740,0.031541996153846154
27750,0.031036503846153845
27760,0.031096080769230768
27770,0.031065976923076923
27780,0.031105011538461534
27790,0.031296776923076926
27800,0.03134097307692308
27810,0.03132516923076923
27820,0.03129792307692307
27830,0.031367373076923083
27840,0.031435684615384624
27850,0.031363511538461536
27860,0.031468973076923076
27870,0.03152751153846154
27880,0.031571473076923082
27890,0.031563876923076925
27900,0.031767473076923076
27910,0.03183492692307692
27920,0.031821173076923073
27930,0.031598196153846153
27940,0.031535176923076925
27950,0.031472457692307693
27960,0.031508526923076922
27970,0.031498834615384615
27980,0.031527299999999994
27990,0.031417319230769229
28000,0.031452788461538456
28010,0.031320703846153847
28020,0.031429976923076926
28030,0.03143316153846154
28040,0.031275565384615386
28050,0.031309815384615386
28060,0.031323407692307695
28070,0.031226884615384611
28080,0.031189592307692308
28090,0.030930030769230774
28100,0.030890276923076922
28110,0.030953115384615384
28120,0.030839700000000001
28130,0.030778234615384623
28140,0.030698615384615387
28150,0.030618511538461537
28160,0.030447246153846155
28170,0.03023543461538462
28180,0.030172953846153854
28190,0.030331388461538464
28200,0.030452338461538463
28210,0.030428596153846157
28220,0.03018523461538462
28230,0.030307761538461538
28240,0.030284007692307692
28250,0.03036790769230769
28260,0.03045090769230769
28270,0.030497296153846151
28280,0.030362715384615383
28290,0.030263192307692303
28300,0.030340207692307695
28310,0.030165023076923075
28320,0.030061834615384617
28330,0.030108423076923074
28340,0.029989357692307692
28350,0.030112665384615385
28360,0.030154776923076922
28370,0.030343757692307689
28380,0.030377111538461541
28390,0.030462634615384621
28400,0.030435873076923078
28410,0.030510550000000001
28420,0.030539211538461539
28430,0.030663326923076925
28440,0.03089068076923077
28450,0.030808061538461544
28460,0.030867076923076924
28470,0.031005442307692307
28480,0.031026996153846156
28490,0.030860007692307692
28500,0.030875011538461537
28510,0.030832892307692303
28520,0.030795984615384613
28530,0.030892234615384612
28540,0.03093931153846154
28550,0.031084619230769231
28560,0.031050838461538461
28570,0.031015792307692306
28580,0.031030323076923074
28590,0.0309080923076923
28600,0.031056703846153846
28610,0.031211561538461545
28620,0.031152319230769235
28630,0.030975996153846157
28640,0.030866119230769231
28650,0.030640619230769231
28660,0.030843153846153847
28670,0.030961292307692307


==> lm-plots/data/figure08_panel4_series002.csv <==
x,y
22940,1.1348499999999999
22950,1.0099365
22960,0.91212150000000003
22970,0.86983018750000007
22980,0.81560454999999998
22990,0.77761437500000019
23000,0.74916828571428584
23010,0.7299255
23020,0.71121075
23030,0.700783975
23040,0.68217868181818186
23050,0.66430377083333325
23060,0.65394080769230767
23070,0.64273592857142858
23080,0.63060823333333338
23090,0.62536806249999999
23100,0.61925214705882348
23110,0.6142957916666667
23120,0.60840410526315791
23130,0.60339241250000009
23140,0.59793821428571425
23150,0.5917840909090909
23160,0.58542695652173915
23170,0.58030328124999997
23180,0.57406764999999993
23190,0.56587088461538471
23200,0.53811940384615387
23210,0.51851581730769236
23220,0.50714956730769223
23230,0.49545612500000002
23240,0.48729301923076929
23250,0.48336180769230774
23260,0.47841662499999998
23270,0.47198361538461536
23280,0.46766195192307686
23290,0.45876478846153845
23300,0.45265297115384617
23310,0.44943551923076924
23320,0.44244609615384617
23330,0.43884639423076927
23340,0.43720463461538456
23350,0.43252804807692313
23360,0.42943783653846157
23370,0.42357477884615391
23380,0.41761881730769235
23390,0.41208923076923076
23400,0.4070256153846154
23410,0.40372286538461544
23420,0.39801067307692306
23430,0.39443520192307691
23440,0.39415276923076925
23450,0.39391345192307697
23460,0.39128082692307692
23470,0.39145375000000004
23480,0.38612146153846155
23490,0.3835844807692308
23500,0.38282813461538462
23510,0.37804479807692304
23520,0.37238852884615387
23530,0.36787362500000004
23540,0.36284048076923081
23550,0.36312219230769227
23560,0.36281007692307687
23570,0.36172083653846154
23580,0.36112508653846154
23590,0.3580055961538462
23600,0.35465866346153846
23610,0.35332778846153851
23620,0.34905072115384617
23630,0.34624221153846158
23640,0.34669250961538456
23650,0.34510720192307687
23660,0.34331099038461543
23670,0.34074672115384613
23680,0.34019462499999997
23690,0.33740959615384614
23700,0.33342817307692307
23710,0.33218746153846157
23720,0.33103250961538455
23730,0.32716372115384618
23740,0.32684352884615386
23750,0.32445337499999999
23760,0.3220186346153846
23770,0.32065888461538461
23780,0.32051894230769229
23790,0.32304659615384612
23800,0.321646875
23810,0.32147008653846154
23820,0.321126625
23830,0.31997488461538454
23840,0.31787045192307695
23850,0.3183875673076923
23860,0.31869428846153847
23870,0.31319412499999999
23880,0.31256709615384615
23890,0.31316694230769232
23900,0.31349188461538458
23910,0.31152131730769228
23920,0.31177822115384612
23930,0.31236589423076921
23940,0.31409995192307694
23950,0.31362179807692309
23960,0.31355646153846151
23970,0.31358592307692301
23980,0.31207153846153846
23990,0.31175033653846157
24000,0.31311297115384618
24010,0.3131830288461539
24020,0.31430198076923077
24030,0.31262798076923071
24040,0.31168814423076924
24050,0.30892586538461536
24060,0.30776795192307688
24070,0.30375946153846151
24080,0.30183164423076925
24090,0.30255471153846153
24100,0.30374082692307691
24110,0.30234630769230764
24120,0.29896954807692305
24130,0.30105346153846152
24140,0.29841864423076919
24150,0.29702570192307692
24160,0.29475976923076924
24170,0.29308319230769231
24180,0.29240460576923077
24190,0.29100307692307692
24200,0.28910349038461536
24210,0.2874179326923077
24220,0.28507956730769235
24230,0.28394431730769232
24240,0.28255552884615381
24250,0.28049320192307692
24260,0.27795036538461537
24270,0.27453426923076923
24280,0.27361591346153846
24290,0.27481964423076921
24300,0.27639089423076924
24310,0.27447973076923082
24320,0.27325149038461538
24330,0.2722957596153846
24340,0.27211465384615385
24350,0.26872531730769234
24360,0.26829166346153849
24370,0.26663674999999998
24380,0.26588378846153848
24390,0.26621035576923074
24400,0.26838356730769231
24410,0.26683855769230769
24420,0.26502561538461539
24430,0.26810406730769232
24440,0.26778176923076924
24450,0.26782858653846159
24460,0.26854729807692312
24470,0.27043122115384616
24480,0.27153320192307695
24490,0.26919096153846156
24500,0.26985542307692312
24510,0.27207957692307694
24520,0.27194619230769229
24530,0.27316939423076919
24540,0.27057334615384615
24550,0.26919139423076921
24560,0.26800678846153847
24570,0.26806346153846156
24580,0.2700364326923077
24590,0.27240045192307694
24600,0.27186944230769233
24610,0.27210487500000002
24620,0.26911202884615387
24630,0.26844750961538461
24640,0.26983049038461537
24650,0.26507339423076925
24660,0.26320352884615383
24670,0.26441958653846154
24680,0.26707225961538461
24690,0.26458925
24700,0.26563225000000001
24710,0.26406357692307691
24720,0.26135000961538463
24730,0.26043479807692305
24740,0.25782348076923073
24750,0.25786546153846152
24760,0.25734492307692308
24770,0.2588132307692308
24780,0.25860697115384612
24790,0.25748716346153844
24800,0.25699349038461539
24810,0.25570018269230765
24820,0.25380640384615383
24830,0.2556559807692308
24840,0.25437793269230768
24850,0.25326683653846149
24860,0.25330678846153848
24870,0.25323321153846151
24880,0.25321063461538462
24890,0.25301464423076919
24900,0.25083465384615383
24910,0.25242707692307692
24920,0.25347454807692305
24930,0.25231483653846148
24940,0.24945486538461537
24950,0.24995597115384616
24960,0.24672311538461539
24970,0.24659313461538462
24980,0.24772092307692306
24990,0.24653875961538463
25000,0.24911601923076926
25010,0.25113152884615386
25020,0.25055924038461541
25030,0.24798703846153844
25040,0.24761176923076922
25050,0.24735379807692309
25060,0.2485486923076923
25070,0.24974149999999998
25080,0.25054316346153849
25090,0.24765059615384616
25100,0.24729525961538462
25110,0.24627696153846154
25120,0.24491397115384617
25130,0.24530631730769231
25140,0.24535923076923077
25150,0.24596077884615386
25160,0.24678886538461539
25170,0.24546418269230769
25180,0.24155310576923075
25190,0.24124228846153845
25200,0.24192332692307689
25210,0.2419806346153846
25220,0.24188066346153844
25230,0.24094894230769232
25240,0.23955900000000002
25250,0.23734024038461538
25260,0.23603425961538463
25270,0.23335264423076924
25280,0.23401448076923076
25290,0.23207524038461541
25300,0.23334451923076924
25310,0.23326641346153845
25320,0.23143724038461538
25330,0.22815297115384614
25340,0.22630480769230768
25350,0.22698570192307693
25360,0.22657392307692309
25370,0.22492106730769229
25380,0.22376057692307694
25390,0.22148459615384614
25400,0.22318900961538463
25410,0.2234193653846154
25420,0.22300061538461538
25430,0.22526494230769228
25440,0.22658225000000001
25450,0.22699838461538463
25460,0.23310859615384613
25470,0.23129675
25480,0.23046142307692308
25490,0.23262086538461538
25500,0.2320885
25510,0.23456420192307692
25520,0.23424281730769231
25530,0.2352510576923077
25540,0.23429515384615385
25550,0.23457491346153847
25560,0.23215108653846156
25570,0.23223933653846154
25580,0.23241547115384614
25590,0.23385782692307688
25600,0.23469821153846152
25610,0.23153199038461536
25620,0.23127477884615388
25630,0.23079672115384614
25640,0.23159490384615389
25650,0.23240968269230769
25660,0.22909892307692309
25670,0.22674839423076923
25680,0.22670016346153848
25690,0.22444588461538462
25700,0.22525197115384615
25710,0.22415073076923078
25720,0.2158564423076923
25730,0.21586529807692306
25740,0.21621358653846154
25750,0.21371547115384615
25760,0.21403671153846154
25770,0.21411731730769235
25780,0.21343763461538462
25790,0.21228408653846154
25800,0.21265725000000002
25810,0.21403260576923078
25820,0.21477052884615389
25830,0.21498568269230769
25840,0.2146335
25850,0.2142776153846154
25860,0.21461285576923078
25870,0.21693480769230766
25880,0.21626322115384616
25890,0.21697866346153843
25900,0.21694498076923074
25910,0.21632594230769231
25920,0.21796083653846154
25930,0.21930686538461538
25940,0.21807481730769229
25950,0.21864043269230768
25960,0.2179136442307692
25970,0.2168864134615385
25980,0.21736642307692308
25990,0.21784551923076922
26000,0.21825604807692306
26010,0.21733791346153847
26020,0.21659567307692307
26030,0.21720127884615384
26040,0.21634724038461539
26050,0.21628770192307689
26060,0.21614876923076926
26070,0.21467645192307694
26080,0.21450199038461537
26090,0.21311706730769231
26100,0.21287177884615385
26110,0.2112329134615385
26120,0.20936639423076925
26130,0.20976248076923079
26140,0.21002388461538463
26150,0.20946083653846154
26160,0.20893499999999998
26170,0.20856070192307694
26180,0.20889435576923077
26190,0.20697245192307692
26200,0.207190875
26210,0.20748298076923077
26220,0.20637137500000002
26230,0.20817325961538463
26240,0.20696638461538464
26250,0.20525750000000004
26260,0.20489331730769234
26270,0.20519758653846154
26280,0.20512799999999998
26290,0.20370258653846154
26300,0.20262820192307696
26310,0.20145212500000001
26320,0.20145304807692307
26330,0.20118905769230772
26340,0.20263729807692307
26350,0.20294200961538458
26360,0.2033768173076923
26370,0.20383439423076924
26380,0.20332325961538461
26390,0.20273378846153844
26400,0.20384753846153847
26410,0.20388486538461537
26420,0.20435668269230767
26430,0.2030630384615385
26440,0.20060966346153847
26450,0.20124133653846155
26460,0.2007877980769231
26470,0.20105319230769231
26480,0.20168949038461539
26490,0.19952669230769229
26500,0.20019667307692307
26510,0.20129284615384613
26520,0.19950856730769229
26530,0.19975744230769227
26540,0.20018050000000001
26550,0.19870568269230765
26560,0.20010564423076921
26570,0.19947272115384618
26580,0.19772274038461538
26590,0.19648809615384616
26600,0.19560474999999999
26610,0.19627391346153847
26620,0.19553926923076925
26630,0.19580949038461543
26640,0.1958477980769231
26650,0.19460513461538465
26660,0.19354585576923078
26670,0.19185911538461542
26680,0.19148969230769231
26690,0.19183424999999998
26700,0.19268691346153846
26710,0.19227688461538459
26720,0.19269313461538462
26730,0.19268915384615382
26740,0.19300499038461538
26750,0.1938121346153846
26760,0.19402896153846155
26770,0.19315770192307691
26780,0.19289524038461539
26790,0.19228329807692307
26800,0.19205352884615384
26810,0.19289624038461539
26820,0.19219303846153846
26830,0.19203232692307692
26840,0.19160178846153847
26850,0.19102531730769229
26860,0.18988460576923077
26870,0.18948755769230768
26880,0.18909773076923078
26890,0.188345875
26900,0.18773508653846155
26910,0.18816717307692304
26920,0.18658398076923077
26930,0.18838127884615385
26940,0.18846276923076927
26950,0.18838353846153844
26960,0.18822359615384615
26970,0.18787343269230772
26980,0.18704835576923079
26990,0.18560775961538462
27000,0.1839343269230769
27010,0.18486817307692308
27020,0.1821479326923077
27030,0.18302844230769227
27040,0.18614003846153843
27050,0.18558332692307694
27060,0.18575690384615384
27070,0.18429672115384615
27080,0.18458847115384613
27090,0.18584431730769235
27100,0.18694554807692304
27110,0.18758707692307691
27120,0.18840371153846153
27130,0.18889855769230771
27140,0.1906643557692308
27150,0.18991400961538463
27160,0.1902857403846154
27170,0.18933998076923075
27180,0.19087956730769229
27190,0.18955862499999998
27200,0.19030233653846151
27210,0.19094065384615383
27220,0.19086459615384616
27230,0.19053972115384615
27240,0.19045324999999999
27250,0.1899976346153846
27260,0.18980109615384616
27270,0.18810817307692307
27280,0.1899511057692308
27290,0.18767052884615384
27300,0.18465288461538462
27310,0.18452950961538461
27320,0.18264984615384616
27330,0.18304452884615385
27340,0.18238092307692311
27350,0.18179796153846153
27360,0.18018619230769228
27370,0.18054589423076922
27380,0.17872202884615385
27390,0.17597523076923077
27400,0.17458662500000002
27410,0.17537196153846152
27420,0.17635226923076924
27430,0.17632536538461535
27440,0.17645383653846153
27450,0.17599131730769232
27460,0.17429285576923076
27470,0.17333071153846152
27480,0.1733996153846154
27490,0.17644172115384615
27500,0.176101125
27510,0.17689311538461538
27520,0.17769806730769233
27530,0.17709593269230767
27540,0.17623305769230768
27550,0.17882036538461538
27560,0.17988497115384616
27570,0.1815524423076923
27580,0.18294166346153845
27590,0.18315584615384617
27600,0.1827192403846154
27610,0.18278357692307695
27620,0.1837960576923077
27630,0.18347786538461541
27640,0.18398200000000001
27650,0.18643017307692306
27660,0.18477624038461535
27670,0.18463372115384613
27680,0.18405233653846154
27690,0.18394624999999998
27700,0.18350878846153848
27710,0.18400595192307692
27720,0.1836731730769231
27730,0.18369245192307695
27740,0.18319295192307691
27750,0.1812645769230769
27760,0.18257655769230768
27770,0.18286368269230768
27780,0.18273790384615385
27790,0.18241579807692307
27800,0.18332911538461538
27810,0.18315133653846155
27820,0.18256468269230769
27830,0.18152607692307693
27840,0.18185375961538461
27850,0.18100575961538462
27860,0.18168047115384617
27870,0.18188020192307688
27880,0.18183292307692306
27890,0.18260473076923078
27900,0.18393388461538462
27910,0.18413143269230769
27920,0.18596833653846154
27930,0.18530314423076921
27940,0.1852099423076923
27950,0.18480496153846154
27960,0.18452185576923075
27970,0.18397140384615385
27980,0.18419541346153845
27990,0.18381164423076923
28000,0.184420625
28010,0.18474125000000002
28020,0.18529968269230768
28030,0.18471831730769231
28040,0.18511857692307693
28050,0.1863304326923077
28060,0.18592831730769227
28070,0.1840639326923077
28080,0.18413335576923079
28090,0.18361113461538464
28100,0.18187026923076924
28110,0.18202646153846155
28120,0.18249692307692308
28130,0.18212401923076921
28140,0.18171753846153846
28150,0.18132071153846155
28160,0.17930548076923078
28170,0.17667511538461539
28180,0.17569681730769232
28190,0.17664592307692306
28200,0.17623180769230767
28210,0.17688019230769231
28220,0.17532633653846158
28230,0.17566265384615384
28240,0.17543248076923076
28250,0.17526994230769227
28260,0.17546126923076921
28270,0.17349276923076923
28280,0.17103118269230769
28290,0.16923053846153846
28300,0.16773047115384615
28310,0.16671225000000001
28320,0.16469285576923079
28330,0.1655692596153846
28340,0.16477675000000003
28350,0.16581975961538462
28360,0.16707847115384616
28370,0.16766663461538464
28380,0.16806651923076923
28390,0.16820138461538464
28400,0.16883825961538465
28410,0.16947794230769234
28420,0.17064316346153846
28430,0.17259297115384614
28440,0.17250492307692311
28450,0.17192533653846154
28460,0.17313857692307691
28470,0.1742389230769231
28480,0.17445887500000001
28490,0.17328720192307695
28500,0.17364947115384616
28510,0.17471579807692306
28520,0.17465207692307694
28530,0.17527506730769232
28540,0.17647033653846156
28550,0.17728795192307692
28560,0.17811946153846153
28570,0.17870654807692307
28580,0.17918115384615385
28590,0.17744790384615386
28600,0.1784710576923077
28610,0.17783128846153845
28620,0.17724205769230766
28630,0.17608397115384616
28640,0.17323797115384615
28650,0.17265328846153846
28660,0.17296773076923078
28670,0.17253560576923077


==> lm-plots/data/figure08_panel4_series003.csv <==
x,y
24576,0.039960599999999999
26624,0.0329758
28672,0.030961300000000001


==> lm-plots/data/figure08_panel4_series004.csv <==
x,y
24576,0.26999299999999998
26624,0.19553899999999999
28672,0.17253599999999999


==> synth-plots/data/capacity_scaling_panel1_line1.csv <==
x,y
256,6.8051111111111107


==> synth-plots/data/capacity_scaling_panel1_line10.csv <==
x,y
128,3.9823047164037297
8192,254.8675018498387


==> synth-plots/data/capacity_scaling_panel1_line2.csv <==
x,y
256,8.0316666666666663


==> synth-plots/data/capacity_scaling_panel1_line3.csv <==
x,y
256,7.5976666666666661


==> synth-plots/data/capacity_scaling_panel1_line4.csv <==
x,y
1024,28.554933333333331


==> synth-plots/data/capacity_scaling_panel1_line5.csv <==
x,y
1024,34.172799999999995


==> synth-plots/data/capacity_scaling_panel1_line6.csv <==
x,y
1024,34.541133333333335


==> synth-plots/data/capacity_scaling_panel1_line7.csv <==
x,y
4096,119.12646666666667


==> synth-plots/data/capacity_scaling_panel1_line8.csv <==
x,y
4096,144.17086666666668


==> synth-plots/data/capacity_scaling_panel1_line9.csv <==
x,y
4096,141.49046666666666


==> synth-plots/data/capacity_scaling_panel2_line1.csv <==
x,y
256,7.044777777777778


==> synth-plots/data/capacity_scaling_panel2_line10.csv <==
x,y
128,3.9647735318297146
8192,253.74550603710173


==> synth-plots/data/capacity_scaling_panel2_line2.csv <==
x,y
256,7.9711111111111101


==> synth-plots/data/capacity_scaling_panel2_line3.csv <==
x,y
256,7.8126666666666678


==> synth-plots/data/capacity_scaling_panel2_line4.csv <==
x,y
1024,29.086733333333331


==> synth-plots/data/capacity_scaling_panel2_line5.csv <==
x,y
1024,34.423933333333331


==> synth-plots/data/capacity_scaling_panel2_line6.csv <==
x,y
1024,32.831733333333332


==> synth-plots/data/capacity_scaling_panel2_line7.csv <==
x,y
4096,117.38379999999999


==> synth-plots/data/capacity_scaling_panel2_line8.csv <==
x,y
4096,142.42626666666666


==> synth-plots/data/capacity_scaling_panel2_line9.csv <==
x,y
4096,137.99744444444445


==> synth-plots/data/capacity_vs_params_panel1_line1.csv <==
x,y
264752,7.593


==> synth-plots/data/capacity_vs_params_panel1_line10.csv <==
x,y
1062576,8.5150000000000006


==> synth-plots/data/capacity_vs_params_panel1_line11.csv <==
x,y
1062664,7.6680000000000001


==> synth-plots/data/capacity_vs_params_panel1_line12.csv <==
x,y
1067080,8.8079999999999998


==> synth-plots/data/capacity_vs_params_panel1_line13.csv <==
x,y
2116336,6.1189999999999998


==> synth-plots/data/capacity_vs_params_panel1_line14.csv <==
x,y
2124848,7.9269999999999996


==> synth-plots/data/capacity_vs_params_panel1_line15.csv <==
x,y
2124936,8.7509999999999994


==> synth-plots/data/capacity_vs_params_panel1_line16.csv <==
x,y
2133704,8.2509999999999994


==> synth-plots/data/capacity_vs_params_panel1_line17.csv <==
x,y
4232432,6.2290000000000001


==> synth-plots/data/capacity_vs_params_panel1_line18.csv <==
x,y
4249392,6.0170000000000003


==> synth-plots/data/capacity_vs_params_panel1_line19.csv <==
x,y
4249480,8.6170000000000009


==> synth-plots/data/capacity_vs_params_panel1_line2.csv <==
x,y
265872,8.3949999999999996


==> synth-plots/data/capacity_vs_params_panel1_line20.csv <==
x,y
4266952,7.4989999999999997


==> synth-plots/data/capacity_vs_params_panel1_line21.csv <==
x,y
267040,28.318999999999999


==> synth-plots/data/capacity_vs_params_panel1_line22.csv <==
x,y
271664,29.286999999999999


==> synth-plots/data/capacity_vs_params_panel1_line23.csv <==
x,y
276144,23.443999999999999


==> synth-plots/data/capacity_vs_params_panel1_line24.csv <==
x,y
281128,25.268999999999998


==> synth-plots/data/capacity_vs_params_panel1_line25.csv <==
x,y
535648,31.068999999999999


==> synth-plots/data/capacity_vs_params_panel1_line26.csv <==
x,y
533600,31.655999999999999


==> synth-plots/data/capacity_vs_params_panel1_line27.csv <==
x,y
535888,24.573


==> synth-plots/data/capacity_vs_params_panel1_line28.csv <==
x,y
537888,33.079000000000001


==> synth-plots/data/capacity_vs_params_panel1_line29.csv <==
x,y
538064,31.780999999999999


==> synth-plots/data/capacity_vs_params_panel1_line3.csv <==
x,y
265960,6.9699999999999998


==> synth-plots/data/capacity_vs_params_panel1_line30.csv <==
x,y
542416,35.174999999999997


==> synth-plots/data/capacity_vs_params_panel1_line31.csv <==
x,y
551120,35.619


==> synth-plots/data/capacity_vs_params_panel1_line32.csv <==
x,y
551496,33.93


==> synth-plots/data/capacity_vs_params_panel1_line33.csv <==
x,y
560456,34.094000000000001


==> synth-plots/data/capacity_vs_params_panel1_line34.csv <==
x,y
1066720,30.681000000000001


==> synth-plots/data/capacity_vs_params_panel1_line35.csv <==
x,y
1075168,36.25


==> synth-plots/data/capacity_vs_params_panel1_line36.csv <==
x,y
1083920,36.869


==> synth-plots/data/capacity_vs_params_panel1_line37.csv <==
x,y
1101072,37.975000000000001


==> synth-plots/data/capacity_vs_params_panel1_line38.csv <==
x,y
1119112,36.755000000000003


==> synth-plots/data/capacity_vs_params_panel1_line39.csv <==
x,y
2132960,30.109999999999999


==> synth-plots/data/capacity_vs_params_panel1_line4.csv <==
x,y
267112,7.5979999999999999


==> synth-plots/data/capacity_vs_params_panel1_line40.csv <==
x,y
2149728,34.604999999999997


==> synth-plots/data/capacity_vs_params_panel1_line41.csv <==
x,y
2166928,38.954000000000001


==> synth-plots/data/capacity_vs_params_panel1_line42.csv <==
x,y
2200976,38.323


==> synth-plots/data/capacity_vs_params_panel1_line43.csv <==
x,y
2236424,39.234999999999999


==> synth-plots/data/capacity_vs_params_panel1_line44.csv <==
x,y
4265440,31.533000000000001


==> synth-plots/data/capacity_vs_params_panel1_line45.csv <==
x,y
4298848,33.634


==> synth-plots/data/capacity_vs_params_panel1_line46.csv <==
x,y
4332944,37.902999999999999


==> synth-plots/data/capacity_vs_params_panel1_line47.csv <==
x,y
4471048,37.368000000000002


==> synth-plots/data/capacity_vs_params_panel1_line48.csv <==
x,y
271616,9.2330000000000005


==> synth-plots/data/capacity_vs_params_panel1_line49.csv <==
x,y
284768,25.931000000000001


==> synth-plots/data/capacity_vs_params_panel1_line5.csv <==
x,y
529264,7.0270000000000001


==> synth-plots/data/capacity_vs_params_panel1_line50.csv <==
x,y
280768,102.86


==> synth-plots/data/capacity_vs_params_panel1_line51.csv <==
x,y
299312,69.113


==> synth-plots/data/capacity_vs_params_panel1_line52.csv <==
x,y
546368,42.789999999999999


==> synth-plots/data/capacity_vs_params_panel1_line53.csv <==
x,y
542272,133.24100000000001


==> synth-plots/data/capacity_vs_params_panel1_line54.csv <==
x,y
546848,42.634


==> synth-plots/data/capacity_vs_params_panel1_line55.csv <==
x,y
550784,115.01300000000001


==> synth-plots/data/capacity_vs_params_panel1_line56.csv <==
x,y
551136,40.161000000000001


==> synth-plots/data/capacity_vs_params_panel1_line57.csv <==
x,y
567808,110.907


==> synth-plots/data/capacity_vs_params_panel1_line58.csv <==
x,y
559712,136.5


==> synth-plots/data/capacity_vs_params_panel1_line59.csv <==
x,y
595024,134.59299999999999


==> synth-plots/data/capacity_vs_params_panel1_line6.csv <==
x,y
531440,8.5850000000000009


==> synth-plots/data/capacity_vs_params_panel1_line60.csv <==
x,y
1083584,141.15700000000001


==> synth-plots/data/capacity_vs_params_panel1_line61.csv <==
x,y
1133888,140.34700000000001


==> synth-plots/data/capacity_vs_params_panel1_line62.csv <==
x,y
1117600,139.27600000000001


==> synth-plots/data/capacity_vs_params_panel1_line63.csv <==
x,y
1134992,143.42500000000001


==> synth-plots/data/capacity_vs_params_panel1_line64.csv <==
x,y
1186448,156.755


==> synth-plots/data/capacity_vs_params_panel1_line65.csv <==
x,y
2166208,140.38399999999999


==> synth-plots/data/capacity_vs_params_panel1_line66.csv <==
x,y
2266048,141.477


==> synth-plots/data/capacity_vs_params_panel1_line67.csv <==
x,y
2233376,105.31399999999999


==> synth-plots/data/capacity_vs_params_panel1_line68.csv <==
x,y
2369296,156.20099999999999


==> synth-plots/data/capacity_vs_params_panel1_line69.csv <==
x,y
4331456,148.43799999999999


==> synth-plots/data/capacity_vs_params_panel1_line7.csv <==
x,y
531528,8.3059999999999992


==> synth-plots/data/capacity_vs_params_panel1_line70.csv <==
x,y
4530368,150.34700000000001


==> synth-plots/data/capacity_vs_params_panel1_line71.csv <==
x,y
4464928,157.90000000000001


==> synth-plots/data/capacity_vs_params_panel1_line72.csv <==
x,y
4734992,168.31800000000001


==> synth-plots/data/capacity_vs_params_panel1_line73.csv <==
x,y
203655.3846153846,7.9646568352933844
12310979.200000001,7.9646568352933844


==> synth-plots/data/capacity_vs_params_panel1_line74.csv <==
x,y
203655.3846153846,31.858627341173538
12310979.200000001,31.858627341173538


==> synth-plots/data/capacity_vs_params_panel1_line75.csv <==
x,y
203655.3846153846,127.43450936469415
12310979.200000001,127.43450936469415


==> synth-plots/data/capacity_vs_params_panel1_line8.csv <==
x,y
533768,8.9179999999999993


==> synth-plots/data/capacity_vs_params_panel1_line9.csv <==
x,y
1058288,6.1710000000000003


==> synth-plots/data/mqar_figure2_panel1_line1.csv <==
x,y
16,0.9914791666666668
32,0.93683333333333318
48,0.73711111111111105
64,0.58550000000000002


==> synth-plots/data/mqar_figure2_panel1_line2.csv <==
x,y
16,0.99127083333333321
32,0.91658333333333319
48,0.73422916666666671
64,0.54647395833333334


==> synth-plots/data/mqar_figure2_panel1_line3.csv <==
x,y
16,0.99054166666666676
32,0.90752083333333322
48,0.72274305555555562
64,0.52261458333333333


==> synth-plots/data/mqar_figure2_panel1_line4.csv <==
x,y
16,0.98910416666666678
32,0.88471875
48,0.70436805555555571
64,0.41827083333333331


==> synth-plots/data/mqar_figure2_panel1_line5.csv <==
x,y
16,0.99010416666666679
32,0.90327083333333336
48,0.68556944444444434
64,0.46310937499999999


==> synth-plots/data/mqar_figure2_panel1_line6.csv <==
x,y
16,0.99066666666666681
32,0.88671875
48,0.58606944444444442
64,0.43145312499999999


==> synth-plots/data/mqar_figure2_panel1_line7.csv <==
x,y
16,1
32,1
48,1
64,1


==> synth-plots/data/mqar_figure2_panel2_line1.csv <==
x,y
16,0.99079166666666685
32,0.92347222222222214
48,0.72804861111111097
64,0.56333159722222226


==> synth-plots/data/mqar_figure2_panel2_line2.csv <==
x,y
16,0.99073611111111104
32,0.9137743055555555
48,0.72751851851851856
64,0.53749826388888888


==> synth-plots/data/mqar_figure2_panel2_line3.csv <==
x,y
16,0.99029166666666679
32,0.89129861111111108
48,0.68900000000000006
64,0.46952256944444443


==> synth-plots/data/mqar_figure2_panel2_line4.csv <==
x,y
16,0.98157638888888898
32,0.83136458333333341
48,0.63657870370370373
64,0.30345138888888884


==> synth-plots/data/mqar_figure2_panel2_line5.csv <==
x,y
16,0.98654861111111114
32,0.88496874999999997
48,0.57072222222222224
64,0.36763020833333332


==> synth-plots/data/mqar_figure2_panel2_line6.csv <==
x,y
16,0.99048611111111118
32,0.85565277777777782
48,0.55108101851851854
64,0.38108506944444448


==> synth-plots/data/mqar_figure2_panel2_line7.csv <==
x,y
16,1
32,1
48,1
64,1


==> synth-plots/data/mqar_figure2_panel3_line1.csv <==
x,y
0,0
1,0.00029166666666660001
2,0.00026388888888880001
3,0.00025000000000000001
4,0.00027777777777769999
5,0.00063194444444439996
6,0.0045416666666666002
7,0.057131944444444402
8,0.233875
9,0.39940277777777777
10,0.45910416666666659
11,0.50201388888888887
12,0.53876388888888882
13,0.56296527777777772
14,0.58788194444444442
15,0.60924999999999996
16,0.61984027777777773
17,0.63263194444444448
18,0.63730555555555557
19,0.64043749999999999
20,0.64406944444444447
21,0.65420833333333328
22,0.6615833333333333
23,0.66499305555555555
24,0.66777083333333331
25,0.66992361111111121
26,0.67137500000000006
27,0.67325694444444439
28,0.67538194444444455
29,0.67604166666666665
30,0.6785486111111112
31,0.68280555555555555
32,0.68847916666666664
33,0.69072916666666662
34,0.69312499999999999
35,0.69498611111111119
36,0.6968333333333333
37,0.69816666666666671
38,0.6990694444444443
39,0.701548611111111
40,0.70301388888888894
41,0.70302083333333332
42,0.70417361111111099
43,0.70564583333333331
44,0.70659027777777772
45,0.70623611111111106
46,0.7069375
47,0.70767361111111116
48,0.70864583333333331
49,0.70920833333333333
50,0.70868055555555565
51,0.70967361111111105
52,0.71017361111111099
53,0.71057638888888885
54,0.71094444444444438
55,0.71061111111111097
56,0.71032638888888888
57,0.71144444444444432
58,0.71138888888888896
59,0.71226388888888881
60,0.71233333333333337
61,0.71204861111111106
62,0.71242361111111097
63,0.71361111111111097
64,0.71282638888888883
65,0.71452083333333338
66,0.71577083333333336
67,0.71599999999999997
68,0.71670833333333328
69,0.71693055555555552
70,0.71744444444444433
71,0.71711111111111114
72,0.71706944444444454
73,0.71820833333333334
74,0.71809027777777767
75,0.71834027777777765
76,0.71891666666666665
77,0.71860416666666671
78,0.7190833333333333
79,0.71996527777777763
80,0.72029166666666666
81,0.72106250000000005
82,0.72480555555555548
83,0.72678472222222212
84,0.72777083333333337
85,0.72924305555555546
86,0.72907638888888882
87,0.72932638888888879
88,0.73020138888888897
89,0.73052777777777766
90,0.73022916666666671
91,0.7308958333333333
92,0.73109722222222218
93,0.73199999999999998
94,0.73058333333333336
95,0.73141666666666671
96,0.730986111111111
97,0.73093055555555564
98,0.73162499999999997
99,0.73133333333333328
100,0.73127083333333331
101,0.73147916666666668
102,0.73186111111111096
103,0.73098611111111111
104,0.73138194444444438
105,0.73157638888888887
106,0.73149305555555555
107,0.73248611111111117
108,0.73217361111111101
109,0.73330555555555554
110,0.73202083333333334
111,0.73354861111111103
112,0.73364583333333333
113,0.73474305555555564
114,0.7344722222222223
115,0.73483333333333334
116,0.73462499999999997
117,0.73478472222222235
118,0.73596527777777787
119,0.73604166666666671
120,0.73560416666666661
121,0.73669444444444432
122,0.73634027777777766
123,0.73636805555555551
124,0.73630555555555566
125,0.73723611111111098
126,0.73677777777777764
127,0.73711111111111105


==> synth-plots/data/mqar_figure2_panel3_line2.csv <==
x,y
0,0
1,0.00025694444444440001
2,0.00029166666666660001
3,0.022340277777777699
4,0.19669444444444439
5,0.3673819444444445
6,0.53252083333333333
7,0.65102777777777776
8,0.66911111111111121
9,0.67964583333333328
10,0.68629166666666663
11,0.69102083333333331
12,0.69604166666666667
13,0.69797222222222222
14,0.70054861111111111
15,0.70211805555555562
16,0.70488888888888901
17,0.70607638888888902
18,0.70813888888888898
19,0.71079166666666671
20,0.7102708333333333
21,0.71352083333333338
22,0.71383333333333332
23,0.71406944444444431
24,0.71419444444444447
25,0.71483333333333332
26,0.71529861111111104
27,0.71587500000000004
28,0.71579166666666671
29,0.71665277777777781
30,0.71748611111111105
31,0.71463888888888893
32,0.71945833333333331
33,0.72015972222222235
34,0.71675
35,0.72003472222222231
36,0.72306250000000005
37,0.72156944444444449
38,0.72193750000000001
39,0.72115972222222235
40,0.72190277777777767
41,0.72228472222222229
42,0.72056249999999999
43,0.72093055555555563
44,0.72222222222222221
45,0.72195833333333337
46,0.72057638888888886
47,0.721326388888889
48,0.72159722222222233
49,0.72277083333333336
50,0.72175694444444449
51,0.72249305555555554
52,0.72212500000000002
53,0.72196527777777764
54,0.72248611111111105
55,0.72243749999999995
56,0.72202083333333333
57,0.72493750000000001
58,0.72283333333333333
59,0.72292361111111114
60,0.72126388888888904
61,0.7228055555555557
62,0.72449305555555554
63,0.72190277777777767
64,0.72105555555555567
65,0.72481944444444435
66,0.72137499999999999
67,0.72252777777777766
68,0.72411111111111104
69,0.72177083333333336
70,0.72315972222222236
71,0.7224236111111112
72,0.72279166666666672
73,0.72270138888888902
74,0.72152777777777766
75,0.72186111111111106
76,0.72139583333333335
77,0.72249305555555565
78,0.72047916666666667
79,0.72263194444444445
80,0.72255555555555551
81,0.72199999999999998
82,0.72067361111111117
83,0.72058333333333335
84,0.72172222222222238
85,0.72181944444444435
86,0.72352083333333328
87,0.7228472222222222
88,0.7238888888888888
89,0.72154861111111102
90,0.72209722222222217
91,0.72135416666666663
92,0.72295138888888899
93,0.72317361111111111
94,0.72306250000000005
95,0.72424999999999995
96,0.72414583333333338
97,0.72322222222222232
98,0.72493750000000001
99,0.72166666666666668
100,0.72379166666666672
101,0.72407638888888903
102,0.72243749999999995
103,0.72426388888888904
104,0.722173611111111
105,0.72395833333333337
106,0.72052777777777788
107,0.72337499999999999
108,0.72309027777777779
109,0.72386111111111096
110,0.72320138888888885
111,0.72437499999999999
112,0.72441666666666671
113,0.72433333333333338
114,0.72354166666666664
115,0.72375694444444449
116,0.72390277777777767
117,0.72582638888888895
118,0.72602083333333334
119,0.72645833333333332
120,0.72910416666666666
121,0.72979166666666662
122,0.7303194444444443
123,0.73086805555555567
124,0.73212500000000003
125,0.73311111111111105
126,0.73341666666666672
127,0.73422916666666671


==> synth-plots/data/mqar_figure2_panel3_line3.csv <==
x,y
0,0
1,0.00021527777777770001
2,0.00025000000000000001
3,0.00030555555555549998
4,0.028638888888888801
5,0.049944444444444402
6,0.059326388888888797
7,0.1182777777777777
8,0.1905138888888889
9,0.24509722222222219
10,0.2689097222222222
11,0.27895833333333331
12,0.3020416666666666
13,0.37165277777777778
14,0.4080347222222222
15,0.43245833333333328
16,0.44934722222222218
17,0.46877777777777768
18,0.47547916666666667
19,0.47957638888888882
20,0.49200694444444448
21,0.49395833333333328
22,0.49814583333333329
23,0.49975694444444441
24,0.50322916666666662
25,0.50354861111111116
26,0.50627777777777772
27,0.50782638888888887
28,0.50269444444444444
29,0.51143055555555561
30,0.50936805555555553
31,0.51125694444444447
32,0.51118750000000002
33,0.51394444444444454
34,0.51243055555555561
35,0.51475694444444453
36,0.51618750000000002
37,0.51872916666666669
38,0.51945833333333336
39,0.52033333333333331
40,0.51827083333333335
41,0.53045833333333337
42,0.53227083333333336
43,0.5337777777777778
44,0.54452777777777783
45,0.59077083333333336
46,0.65107638888888886
47,0.66287499999999999
48,0.67054861111111119
49,0.67434027777777772
50,0.67588888888888887
51,0.6800208333333333
52,0.68396527777777782
53,0.68690972222222235
54,0.68859027777777781
55,0.69009027777777787
56,0.69493749999999999
57,0.69480555555555545
58,0.69844444444444431
59,0.70172222222222236
60,0.69911111111111102
61,0.69903472222222218
62,0.70149305555555552
63,0.70355555555555571
64,0.70549305555555564
65,0.70202083333333332
66,0.70332638888888888
67,0.70233333333333337
68,0.70322916666666668
69,0.70754861111111111
70,0.705513888888889
71,0.70513888888888898
72,0.70623611111111118
73,0.70550694444444439
74,0.7077986111111112
75,0.70579166666666671
76,0.7066041666666667
77,0.70273611111111101
78,0.70564583333333331
79,0.71119444444444435
80,0.70491666666666664
81,0.70325694444444453
82,0.70668750000000002
83,0.70953472222222236
84,0.70468055555555553
85,0.70342361111111118
86,0.70492361111111113
87,0.70311805555555551
88,0.70662499999999995
89,0.70381249999999995
90,0.70394444444444437
91,0.70701388888888883
92,0.7049305555555555
93,0.70468055555555564
94,0.70977083333333335
95,0.70671527777777765
96,0.70533333333333337
97,0.70468055555555553
98,0.70863888888888904
99,0.70656944444444436
100,0.70530555555555563
101,0.70864583333333331
102,0.70572222222222236
103,0.70767361111111116
104,0.70534027777777786
105,0.7103194444444445
106,0.70838888888888885
107,0.70796527777777762
108,0.70656944444444436
109,0.70631250000000001
110,0.70765277777777769
111,0.70609722222222238
112,0.70986805555555554
113,0.70938888888888896
114,0.71079861111111098
115,0.7082222222222222
116,0.70972916666666663
117,0.71173611111111112
118,0.71204861111111117
119,0.71361805555555569
120,0.71816666666666662
121,0.71838888888888897
122,0.71947916666666667
123,0.71964583333333332
124,0.72202777777777771
125,0.72068750000000004
126,0.72179166666666672
127,0.72274305555555562


==> synth-plots/data/mqar_figure2_panel3_line4.csv <==
x,y
0,0
1,0.00029166666666660001
2,0.00033333333333329998
3,0.00022222222222220001
4,0.00038888888888880002
5,0.0102777777777777
6,0.089201388888888802
7,0.2239166666666666
8,0.28200694444444441
9,0.40377777777777779
10,0.473673611111111
11,0.51368749999999996
12,0.53304861111111113
13,0.56130555555555561
14,0.58043750000000005
15,0.59980555555555559
16,0.60956250000000001
17,0.61526388888888894
18,0.61799999999999999
19,0.61855555555555553
20,0.6215694444444444
21,0.62229166666666669
22,0.62729166666666669
23,0.63192361111111117
24,0.6330069444444445
25,0.63183333333333336
26,0.63284027777777774
27,0.63603472222222213
28,0.63538888888888889
29,0.6358125
30,0.6363819444444444
31,0.63625694444444447
32,0.63550694444444444
33,0.63734722222222218
34,0.63856250000000003
35,0.64644444444444449
36,0.6537222222222222
37,0.65519444444444452
38,0.6571597222222223
39,0.65781250000000002
40,0.65892361111111108
41,0.66432638888888895
42,0.66759722222222218
43,0.6710138888888888
44,0.67259722222222229
45,0.67295833333333333
46,0.67314583333333322
47,0.67356249999999995
48,0.67534722222222221
49,0.67553472222222222
50,0.67615277777777771
51,0.67520138888888892
52,0.6750138888888888
53,0.67661805555555554
54,0.67574305555555547
55,0.67629861111111111
56,0.6779722222222222
57,0.67602777777777778
58,0.67706250000000001
59,0.67847222222222225
60,0.67938194444444444
61,0.68202777777777779
62,0.68147916666666664
63,0.68377777777777771
64,0.6835486111111112
65,0.68624305555555565
66,0.68514583333333334
67,0.68647222222222237
68,0.685923611111111
69,0.68656249999999996
70,0.68672222222222212
71,0.68645833333333328
72,0.68703472222222228
73,0.68588888888888888
74,0.68829861111111101
75,0.68693055555555549
76,0.68688888888888899
77,0.68577777777777771
78,0.68750694444444438
79,0.68706250000000002
80,0.6874097222222223
81,0.68781250000000005
82,0.68802777777777779
83,0.68890972222222235
84,0.68881250000000005
85,0.68949305555555562
86,0.68967361111111114
87,0.68965277777777778
88,0.68984027777777779
89,0.6898333333333333
90,0.69044444444444431
91,0.68965277777777767
92,0.69042361111111106
93,0.69170138888888899
94,0.69131944444444449
95,0.69203472222222218
96,0.69168055555555563
97,0.69263194444444431
98,0.69144444444444431
99,0.69300694444444433
100,0.69206944444444451
101,0.69248611111111102
102,0.69539583333333332
103,0.69284027777777768
104,0.6932222222222223
105,0.69422916666666667
106,0.69493055555555561
107,0.69461111111111096
108,0.69504861111111105
109,0.6945972222222222
110,0.69531944444444438
111,0.69456249999999997
112,0.69387500000000002
113,0.69520833333333332
114,0.69572916666666662
115,0.69540277777777781
116,0.69597222222222233
117,0.69600694444444444
118,0.69841666666666669
119,0.69937499999999997
120,0.70046527777777778
121,0.70155555555555571
122,0.70202083333333332
123,0.7025069444444445
124,0.70338888888888884
125,0.70362499999999994
126,0.70450694444444439
127,0.70436805555555571


==> synth-plots/data/mqar_figure2_panel3_line5.csv <==
x,y
0,0
1,0.00022916666666660001
2,0.00029166666666660001
3,0.00025000000000000001
4,0.00079861111111109999
5,0.0103958333333333
6,0.13312499999999999
7,0.16948611111111109
8,0.20375694444444439
9,0.2747916666666666
10,0.30628472222222219
11,0.35001388888888879
12,0.38167361111111109
13,0.42060416666666661
14,0.44999305555555558
15,0.484375
16,0.51133333333333331
17,0.53041666666666665
18,0.53700000000000003
19,0.54592361111111121
20,0.55337499999999995
21,0.5585902777777777
22,0.56190277777777786
23,0.5648333333333333
24,0.57127777777777777
25,0.57316666666666671
26,0.57850000000000001
27,0.58352083333333338
28,0.58758333333333335
29,0.59134027777777776
30,0.59443749999999995
31,0.59904861111111107
32,0.59922222222222221
33,0.60121527777777783
34,0.60281249999999997
35,0.60285416666666669
36,0.60668750000000005
37,0.60655555555555563
38,0.60654861111111114
39,0.60746527777777781
40,0.60713888888888878
41,0.61252083333333329
42,0.61486805555555546
43,0.62142361111111111
44,0.63135416666666666
45,0.64078472222222227
46,0.64177083333333329
47,0.64171527777777781
48,0.64605555555555561
49,0.65094444444444455
50,0.65187499999999998
51,0.65321527777777788
52,0.65890972222222222
53,0.66300000000000003
54,0.66588888888888886
55,0.66713194444444446
56,0.66856249999999995
57,0.66943750000000002
58,0.67079861111111116
59,0.67225000000000001
60,0.6720694444444445
61,0.67000000000000004
62,0.67299305555555555
63,0.67182638888888879
64,0.6724444444444444
65,0.67399305555555555
66,0.67317361111111118
67,0.67322222222222217
68,0.67238888888888881
69,0.67418750000000005
70,0.67261111111111116
71,0.67356944444444444
72,0.67521527777777779
73,0.67386111111111113
74,0.67479166666666668
75,0.67406944444444439
76,0.67370833333333335
77,0.67529166666666662
78,0.67520138888888892
79,0.67436805555555546
80,0.67252777777777784
81,0.67410416666666662
82,0.6747777777777777
83,0.67519444444444454
84,0.67476388888888883
85,0.67456944444444444
86,0.67580555555555555
87,0.67297916666666668
88,0.67495833333333333
89,0.67413888888888884
90,0.67521527777777779
91,0.67718055555555556
92,0.67734027777777783
93,0.67722916666666666
94,0.67675694444444445
95,0.67637499999999995
96,0.67576388888888894
97,0.6756388888888889
98,0.6771597222222222
99,0.67685416666666665
100,0.67599305555555556
101,0.67645833333333338
102,0.67749999999999999
103,0.67840972222222229
104,0.67663194444444441
105,0.67737499999999995
106,0.67720138888888881
107,0.67747222222222214
108,0.67822222222222228
109,0.67558333333333342
110,0.67717361111111107
111,0.67684027777777778
112,0.67829861111111112
113,0.67762500000000003
114,0.67746527777777787
115,0.67683333333333329
116,0.67791666666666661
117,0.68027083333333338
118,0.67995833333333333
119,0.68123611111111115
120,0.68165972222222226
121,0.68384027777777767
122,0.68374999999999997
123,0.684263888888889
124,0.6849722222222222
125,0.68512499999999998
126,0.68536805555555569
127,0.68556944444444434


==> synth-plots/data/mqar_figure2_panel3_line6.csv <==
x,y
0,0
1,0.00024305555555550001
2,0.00029861111111109998
3,0.00025694444444440001
4,0.0036180555555554998
5,0.0074236111111110996
6,0.0095416666666665994
7,0.0104444444444444
8,0.011263888888888801
9,0.0238680555555555
10,0.031972222222222201
11,0.073208333333333306
12,0.13398611111111111
13,0.1877847222222222
14,0.25804166666666661
15,0.29029166666666661
16,0.31415972222222222
17,0.34935416666666669
18,0.36065972222222209
19,0.36616666666666658
20,0.37001388888888892
21,0.38246527777777778
22,0.39428472222222211
23,0.4050347222222222
24,0.40931250000000002
25,0.41227083333333331
26,0.42612499999999998
27,0.44365277777777778
28,0.44693749999999999
29,0.46401388888888878
30,0.4656527777777778
31,0.48607638888888882
32,0.49947916666666659
33,0.50952083333333331
34,0.51077083333333329
35,0.51133333333333331
36,0.51791666666666669
37,0.5263888888888888
38,0.52665972222222213
39,0.53831249999999997
40,0.53763194444444451
41,0.53881250000000003
42,0.53918750000000004
43,0.54032638888888895
44,0.54217361111111118
45,0.54502083333333329
46,0.54884027777777777
47,0.54972916666666671
48,0.54913888888888895
49,0.5504027777777778
50,0.56038888888888883
51,0.56328472222222215
52,0.56209027777777787
53,0.56328472222222226
54,0.56351388888888887
55,0.56228472222222214
56,0.5643611111111112
57,0.56422222222222218
58,0.56339583333333332
59,0.56390972222222224
60,0.56368750000000001
61,0.56420138888888893
62,0.56394444444444447
63,0.56375694444444446
64,0.56442361111111106
65,0.56388888888888888
66,0.56368055555555552
67,0.56293749999999998
68,0.56342361111111117
69,0.56404166666666666
70,0.56467361111111114
71,0.56393749999999998
72,0.5640694444444444
73,0.56410416666666663
74,0.56414583333333335
75,0.5643055555555555
76,0.56488888888888888
77,0.56404166666666666
78,0.56509722222222214
79,0.56434027777777784
80,0.56747222222222227
81,0.57674999999999998
82,0.57708333333333328
83,0.57638194444444446
84,0.57761805555555557
85,0.57718749999999996
86,0.57797916666666671
87,0.57754166666666662
88,0.57770833333333338
89,0.57668055555555553
90,0.57697916666666671
91,0.57691666666666663
92,0.5776041666666667
93,0.57757638888888885
94,0.57758333333333334
95,0.57784722222222218
96,0.57847916666666666
97,0.57729166666666665
98,0.57927083333333329
99,0.57816666666666672
100,0.57866666666666666
101,0.57757638888888896
102,0.57908333333333328
103,0.57699305555555547
104,0.57765972222222217
105,0.57962499999999995
106,0.57816666666666672
107,0.57822916666666668
108,0.57872222222222214
109,0.5787916666666667
110,0.57815277777777785
111,0.57859027777777783
112,0.57872916666666663
113,0.57868750000000002
114,0.57859027777777772
115,0.57796527777777773
116,0.58073611111111112
117,0.58077777777777773
118,0.58030555555555563
119,0.58142361111111118
120,0.58218749999999997
121,0.58277777777777784
122,0.58371527777777776
123,0.58450000000000002
124,0.58550694444444451
125,0.58563888888888882
126,0.58564583333333331
127,0.58606944444444442


==> synth-plots/data/mqar_figure2_panel3_line7.csv <==
x,y
0,0
1,0.00021527777777770001
2,0.00046527777777769999
3,0.89571527777777782
4,0.99973611111111105
5,1
6,1
7,1
8,1
9,1
10,1
11,1
12,1
13,1
14,1
15,1
16,1
17,1
18,1
19,1
20,1
21,1
22,1
23,1
24,1
25,1
26,1
27,1
28,1
29,1
30,1
31,1
127,1


==> synth-plots/data/mqar_figure2_panel4_line1.csv <==
x,y
0,0
1,0.00023958333333330001
2,0.00020833333333330001
3,0.00081249999999999996
4,0.0095989583333332996
5,0.037765624999999997
6,0.091427083333333298
7,0.12940104166666661
8,0.162609375
9,0.22264583333333329
10,0.28370833333333328
11,0.38471875
12,0.42016145833333329
13,0.44873437500000002
14,0.46822916666666659
15,0.48799479166666659
16,0.49732291666666661
17,0.50742708333333331
18,0.52097916666666666
19,0.53422916666666664
20,0.53898958333333336
21,0.54471354166666663
22,0.55155729166666667
23,0.55220312500000002
24,0.55267187500000003
25,0.55536458333333338
26,0.55495312500000005
27,0.55701041666666662
28,0.55735937499999999
29,0.55709895833333334
30,0.55696354166666662
31,0.55756770833333336
32,0.55809895833333334
33,0.55828645833333335
34,0.56052083333333336
35,0.56006250000000002
36,0.56091145833333333
37,0.56022395833333338
38,0.56252604166666664
39,0.56236458333333328
40,0.56356770833333336
41,0.56238020833333335
42,0.56307812499999998
43,0.56161979166666665
44,0.56318229166666667
45,0.5628333333333333
46,0.56256249999999997
47,0.56468229166666661
48,0.56527083333333328
49,0.56546874999999996
50,0.56730208333333332
51,0.56695312499999995
52,0.56838541666666664
53,0.56839062500000004
54,0.56722395833333328
55,0.56878125000000002
56,0.56880729166666666
57,0.56928124999999996
58,0.56847395833333336
59,0.56867187500000005
60,0.56955729166666669
61,0.56927604166666668
62,0.56995312499999995
63,0.57039062500000004
64,0.57111979166666671
65,0.57023958333333336
66,0.56980729166666666
67,0.571359375
68,0.57106770833333331
69,0.57145833333333329
70,0.57082291666666662
71,0.57346354166666669
72,0.57132291666666668
73,0.57191666666666663
74,0.5735520833333333
75,0.57229687500000004
76,0.573125
77,0.57486458333333335
78,0.57387500000000002
79,0.573125
80,0.57557291666666666
81,0.57549479166666662
82,0.57528645833333336
83,0.57441666666666669
84,0.5755989583333333
85,0.57454687500000001
86,0.57443750000000005
87,0.57418749999999996
88,0.5747916666666667
89,0.57560416666666669
90,0.57551041666666669
91,0.57493749999999999
92,0.57411458333333332
93,0.57584895833333338
94,0.57566666666666666
95,0.57694270833333339
96,0.57493749999999999
97,0.57518749999999996
98,0.57472916666666662
99,0.57678645833333331
100,0.57496354166666663
101,0.57636458333333329
102,0.57456249999999998
103,0.57604687499999996
104,0.57672916666666663
105,0.57613541666666668
106,0.57684374999999999
107,0.57878645833333331
108,0.57671354166666666
109,0.57511979166666671
110,0.57627083333333329
111,0.57929687500000004
112,0.57776562499999995
113,0.57776041666666667
114,0.57690624999999995
115,0.57681770833333335
116,0.57735937500000001
117,0.57897916666666671
118,0.58032812499999997
119,0.5815104166666667
120,0.58172395833333335
121,0.58326041666666661
122,0.58329166666666665
123,0.58420833333333333
124,0.58488020833333332
125,0.58602083333333332
126,0.58567708333333335
127,0.58550000000000002


==> synth-plots/data/mqar_figure2_panel4_line2.csv <==
x,y
0,0
1,0.00026562500000000002
2,0.00024479166666660002
3,0.0002760416666666
4,0.00024479166666660002
5,0.00026041666666659998
6,0.00040624999999999998
7,0.0045156249999999997
8,0.025770833333333298
9,0.044380208333333303
10,0.0586354166666666
11,0.076619791666666603
12,0.091499999999999998
13,0.1174583333333333
14,0.13417708333333331
15,0.17485937500000001
16,0.198875
17,0.25802604166666659
18,0.31228125000000001
19,0.34935416666666669
20,0.36321874999999998
21,0.38196875000000002
22,0.39556249999999998
23,0.40896874999999999
24,0.4173958333333333
25,0.42310937500000001
26,0.42647395833333329
27,0.42983333333333329
28,0.43450520833333328
29,0.45073437500000002
30,0.45686979166666669
31,0.46015104166666659
32,0.46326041666666667
33,0.46552604166666661
34,0.46466666666666667
35,0.46850520833333331
36,0.47384375000000001
37,0.47680208333333329
38,0.47859374999999998
39,0.48084375000000001
40,0.483828125
41,0.49426562499999999
42,0.4969270833333333
43,0.49783854166666669
44,0.49760937500000002
45,0.499453125
46,0.50323437500000001
47,0.50673958333333335
48,0.50745312499999995
49,0.51114062500000002
50,0.51131249999999995
51,0.5120520833333333
52,0.51391666666666669
53,0.51427604166666663
54,0.51449479166666667
55,0.51602083333333337
56,0.5160989583333333
57,0.51757291666666672
58,0.51710937499999998
59,0.5181510416666667
60,0.51999479166666662
61,0.51875520833333333
62,0.52083854166666665
63,0.521390625
64,0.52140104166666668
65,0.5219583333333333
66,0.52249479166666668
67,0.5237708333333333
68,0.52380729166666662
69,0.52336458333333336
70,0.52301562499999998
71,0.52369791666666665
72,0.52533333333333332
73,0.52430208333333328
74,0.52734375
75,0.52655729166666665
76,0.5288645833333333
77,0.53004687500000003
78,0.53446354166666665
79,0.53652083333333334
80,0.53780729166666663
81,0.53892187499999999
82,0.53955208333333338
83,0.54020312500000001
84,0.54098958333333336
85,0.54133854166666662
86,0.54217708333333337
87,0.54179687499999996
88,0.54056770833333334
89,0.54243750000000002
90,0.54145312499999998
91,0.54264062499999999
92,0.54261458333333334
93,0.54406770833333329
94,0.543015625
95,0.54216145833333329
96,0.54504166666666665
97,0.54376041666666663
98,0.54330729166666669
99,0.54356249999999995
100,0.5436354166666667
101,0.54247395833333334
102,0.54355729166666666
103,0.54432291666666666
104,0.54451562499999995
105,0.5452552083333333
106,0.54452604166666663
107,0.54370833333333335
108,0.5445885416666667
109,0.54469270833333339
110,0.54415104166666661
111,0.54488541666666668
112,0.54575520833333335
113,0.54522395833333337
114,0.54374999999999996
115,0.54486979166666671
116,0.54370833333333335
117,0.54568749999999999
118,0.54518229166666665
119,0.54576041666666664
120,0.54527604166666666
121,0.54628645833333334
122,0.54574999999999996
123,0.5463020833333333
124,0.5462552083333333
125,0.54643229166666663
126,0.54688541666666668
127,0.54647395833333334


==> synth-plots/data/mqar_figure2_panel4_line3.csv <==
x,y
0,0
1,0.00025520833333330002
2,0.00026041666666659998
3,0.00023958333333330001
4,0.00023958333333330001
5,0.00029687499999999999
6,0.0013229166666665999
7,0.0028854166666666
8,0.0061145833333333
9,0.0255885416666666
10,0.047156249999999997
11,0.053838541666666601
12,0.067239583333333297
13,0.084979166666666606
14,0.089083333333333306
15,0.090828124999999996
16,0.094791666666666594
17,0.10065625
18,0.15942187499999999
19,0.2237604166666666
20,0.2411354166666666
21,0.2507864583333333
22,0.25789583333333332
23,0.2640052083333333
24,0.26603125
25,0.26892187499999998
26,0.27279687499999999
27,0.27380729166666667
28,0.27782812499999998
29,0.28113541666666669
30,0.28447916666666662
31,0.29072916666666659
32,0.29213541666666659
33,0.2962760416666666
34,0.30590624999999999
35,0.3103072916666666
36,0.31371874999999999
37,0.31362499999999999
38,0.31453645833333332
39,0.31532291666666667
40,0.31865624999999997
41,0.32782291666666669
42,0.41464062499999998
43,0.45187500000000003
44,0.46446354166666659
45,0.47542187499999999
46,0.48397916666666668
47,0.48652083333333329
48,0.48938541666666668
49,0.49107812499999998
50,0.49054687499999999
51,0.49189062500000003
52,0.49433333333333329
53,0.49451041666666667
54,0.49281249999999999
55,0.49332291666666661
56,0.49286979166666661
57,0.49477604166666661
58,0.49360937500000002
59,0.49572916666666661
60,0.49289062500000003
61,0.49465625000000002
62,0.49763541666666661
63,0.4975
64,0.49616145833333331
65,0.49821354166666659
66,0.49771354166666659
67,0.49447916666666669
68,0.49601562500000002
69,0.49637500000000001
70,0.49690624999999999
71,0.4969270833333333
72,0.49512499999999998
73,0.49720312500000002
74,0.49621354166666659
75,0.49776041666666659
76,0.49855729166666668
77,0.49731770833333327
78,0.49612499999999998
79,0.49987500000000001
80,0.49756250000000002
81,0.49865625000000002
82,0.49870833333333331
83,0.49919791666666669
84,0.49715104166666668
85,0.49829687499999997
86,0.49825520833333331
87,0.49459375
88,0.49673958333333329
89,0.49932291666666662
90,0.49786979166666667
91,0.49818750000000001
92,0.49777083333333327
93,0.49758854166666661
94,0.499140625
95,0.50023958333333329
96,0.49894270833333332
97,0.50076562499999999
98,0.49698958333333332
99,0.49956250000000002
100,0.49857291666666659
101,0.49875000000000003
102,0.50068749999999995
103,0.49717708333333333
104,0.49807291666666659
105,0.49953124999999998
106,0.49886458333333328
107,0.50214583333333329
108,0.50100520833333329
109,0.50184375000000003
110,0.50021354166666665
111,0.50097395833333336
112,0.50204166666666672
113,0.50222916666666662
114,0.49874479166666669
115,0.50154687499999995
116,0.49982291666666667
117,0.50496874999999997
118,0.50737500000000002
119,0.51198437500000005
120,0.51324999999999998
121,0.51530208333333338
122,0.51657291666666671
123,0.51861979166666672
124,0.5194375
125,0.51988020833333337
126,0.52133854166666671
127,0.52261458333333333


==> synth-plots/data/mqar_figure2_panel4_line4.csv <==
x,y
0,0
1,0.00022395833333329999
2,0.00025520833333330002
3,0.00019270833333329999
4,0.00017708333333330001
5,0.00024479166666660002
6,0.00023958333333330001
7,0.00057291666666659999
8,0.00076041666666660005
9,0.0021145833333332999
10,0.006875
11,0.0115520833333333
12,0.022895833333333299
13,0.0271875
14,0.031390624999999998
15,0.031583333333333297
16,0.031833333333333297
17,0.032854166666666601
18,0.040453125
19,0.04334375
20,0.044541666666666598
21,0.0451614583333333
22,0.0463125
23,0.046776041666666601
24,0.047500000000000001
25,0.048125000000000001
26,0.050244791666666601
27,0.059104166666666597
28,0.063786458333333296
29,0.064885416666666598
30,0.066421875000000005
31,0.073984375000000005
32,0.1048645833333333
33,0.12586458333333331
34,0.13583854166666659
35,0.14058854166666659
36,0.14281250000000001
37,0.14961979166666661
38,0.1509010416666666
39,0.15732812500000001
40,0.1699166666666666
41,0.18184375
42,0.18925520833333331
43,0.19290625
44,0.19607812499999999
45,0.19795833333333329
46,0.1995520833333333
47,0.20106770833333329
48,0.2017291666666666
49,0.2043958333333333
50,0.20951562500000001
51,0.20960937499999999
52,0.21034375
53,0.21186979166666661
54,0.2130416666666666
55,0.21395833333333331
56,0.21471875000000001
57,0.2157708333333333
58,0.21662500000000001
59,0.2184010416666666
60,0.2200833333333333
61,0.22294270833333329
62,0.2329322916666666
63,0.2606666666666666
64,0.28209895833333332
65,0.29428124999999999
66,0.3061614583333333
67,0.31388541666666658
68,0.32471354166666661
69,0.33559895833333331
70,0.33953125000000001
71,0.34352083333333328
72,0.34700520833333331
73,0.34959895833333332
74,0.35231770833333331
75,0.35592708333333328
76,0.3617552083333333
77,0.3650677083333333
78,0.36849999999999999
79,0.37107812499999998
80,0.37301562500000002
81,0.37520312500000003
82,0.37639583333333332
83,0.37876562499999999
84,0.38066145833333331
85,0.38210937499999997
86,0.38431770833333329
87,0.39116666666666661
88,0.39710937499999999
89,0.39870833333333328
90,0.40018749999999997
91,0.40114583333333331
92,0.40184375
93,0.4026979166666666
94,0.40321354166666667
95,0.40396874999999999
96,0.4050833333333333
97,0.40542708333333333
98,0.40547916666666661
99,0.40519270833333332
100,0.40602083333333328
101,0.40595312500000003
102,0.40655208333333331
103,0.40635937500000002
104,0.40707812500000001
105,0.40729166666666661
106,0.40786458333333331
107,0.40866145833333328
108,0.40934375000000001
109,0.41040624999999997
110,0.41204166666666658
111,0.41272916666666659
112,0.4124166666666666
113,0.41318229166666659
114,0.41389062500000001
115,0.41418229166666659
116,0.41427083333333331
117,0.415421875
118,0.41565104166666661
119,0.4163229166666666
120,0.41693229166666668
121,0.41691145833333332
122,0.41730729166666669
123,0.41752604166666668
124,0.4175625
125,0.41770833333333329
126,0.4179166666666666
127,0.41827083333333331


==> synth-plots/data/mqar_figure2_panel4_line5.csv <==
x,y
0,0
1,0.00028124999999999998
2,0.0002135416666666
3,0.00027083333333329998
4,0.00027083333333329998
5,0.00039062500000000002
6,0.00069791666666659999
7,0.0035052083333332999
8,0.0073229166666666
9,0.010567708333333301
10,0.011734375
11,0.014848958333333301
12,0.0205416666666666
13,0.0292864583333333
14,0.037010416666666601
15,0.046666666666666599
16,0.0564427083333333
17,0.065666666666666595
18,0.073781250000000007
19,0.080484374999999997
20,0.091614583333333305
21,0.1060208333333333
22,0.111
23,0.12163541666666659
24,0.1315364583333333
25,0.13768749999999999
26,0.14015625000000001
27,0.14255729166666661
28,0.14584374999999999
29,0.14652083333333329
30,0.14684895833333331
31,0.14815624999999999
32,0.15082812500000001
33,0.1543541666666666
34,0.15651562499999999
35,0.1610104166666666
36,0.16404166666666661
37,0.16510416666666661
38,0.1685989583333333
39,0.1725989583333333
40,0.1831614583333333
41,0.19360416666666661
42,0.20028124999999999
43,0.20602083333333329
44,0.2087291666666666
45,0.21326562499999999
46,0.21894270833333329
47,0.22488541666666659
48,0.22933333333333331
49,0.23216145833333329
50,0.23453645833333331
51,0.2355885416666666
52,0.23715104166666659
53,0.2375260416666666
54,0.2381875
55,0.24065104166666659
56,0.2407916666666666
57,0.24174999999999999
58,0.24230208333333331
59,0.24415624999999999
60,0.24545312499999999
61,0.24614583333333331
62,0.24755208333333331
63,0.248953125
64,0.25061979166666659
65,0.2558802083333333
66,0.26807291666666661
67,0.27730729166666668
68,0.29455208333333333
69,0.29744791666666659
70,0.29908333333333331
71,0.30741666666666662
72,0.31781770833333328
73,0.32826041666666661
74,0.33326562500000001
75,0.34287499999999999
76,0.3451041666666666
77,0.34626562500000002
78,0.34678124999999999
79,0.34792187499999999
80,0.3524427083333333
81,0.3573020833333333
82,0.35869270833333328
83,0.3603229166666666
84,0.36329166666666668
85,0.371640625
86,0.37519270833333329
87,0.37694270833333332
88,0.38232812500000002
89,0.39051562499999998
90,0.394578125
91,0.39556249999999998
92,0.40531250000000002
93,0.40565625
94,0.4067239583333333
95,0.40693750000000001
96,0.40868229166666659
97,0.40911458333333328
98,0.40956770833333328
99,0.41088020833333327
100,0.41147395833333328
101,0.41209895833333332
102,0.41285416666666669
103,0.41306770833333328
104,0.41418749999999999
105,0.41649999999999998
106,0.42462499999999997
107,0.43195833333333328
108,0.44082812500000002
109,0.44914062500000002
110,0.45234374999999999
111,0.45382291666666669
112,0.4558385416666666
113,0.45687499999999998
114,0.45785937500000001
115,0.45836979166666669
116,0.45954687500000002
117,0.45934375
118,0.45976041666666662
119,0.46066666666666661
120,0.46115104166666659
121,0.46216666666666661
122,0.46215624999999999
123,0.46240104166666668
124,0.46296874999999998
125,0.46261979166666661
126,0.46327604166666669
127,0.46310937499999999


==> synth-plots/data/mqar_figure2_panel4_line6.csv <==
x,y
0,0
1,0.00027083333333329998
2,0.00035416666666660001
3,0.00023437499999999999
4,0.00025000000000000001
5,0.00020833333333330001
6,0.00023958333333330001
7,0.00027083333333329998
8,0.00058333333333329999
9,0.0012291666666666
10,0.0044270833333333003
11,0.0087239583333333006
12,0.015848958333333302
13,0.034921874999999998
14,0.075307291666666595
15,0.12234375
16,0.19699479166666661
17,0.23086458333333329
18,0.24559375
19,0.26781250000000001
20,0.29236458333333332
21,0.2996354166666666
22,0.3129479166666666
23,0.31801041666666668
24,0.32260416666666669
25,0.32582291666666668
26,0.32870833333333332
27,0.341390625
28,0.34413541666666669
29,0.34608854166666669
30,0.3475364583333333
31,0.34956770833333328
32,0.3500572916666666
33,0.35315104166666661
34,0.35439062500000001
35,0.36422395833333332
36,0.36632291666666661
37,0.3656354166666666
38,0.37060937500000002
39,0.37078125000000001
40,0.372046875
41,0.37293749999999998
42,0.3729479166666666
43,0.37317187499999999
44,0.37416145833333331
45,0.37616145833333331
46,0.37559895833333329
47,0.3782604166666666
48,0.3793333333333333
49,0.38000520833333329
50,0.38065104166666669
51,0.38207812499999999
52,0.38311458333333331
53,0.38472395833333328
54,0.3845729166666666
55,0.38580729166666661
56,0.38567708333333328
57,0.38686458333333329
58,0.38791145833333329
59,0.38692708333333331
60,0.38891666666666669
61,0.38981770833333329
62,0.39018750000000002
63,0.38996874999999998
64,0.39111458333333332
65,0.3919322916666666
66,0.39251562499999998
67,0.39279166666666659
68,0.39276562500000001
69,0.39330729166666661
70,0.39353645833333328
71,0.39456249999999998
72,0.39504166666666668
73,0.39522395833333329
74,0.39570312499999999
75,0.39511458333333332
76,0.39537499999999998
77,0.39651041666666659
78,0.39696354166666659
79,0.39764583333333331
80,0.39613020833333329
81,0.3984375
82,0.3989375
83,0.39859895833333331
84,0.40284375
85,0.40350520833333331
86,0.40416666666666667
87,0.40672916666666659
88,0.408109375
89,0.40843750000000001
90,0.40741666666666659
91,0.41022395833333331
92,0.41229687500000001
93,0.42188541666666668
94,0.424828125
95,0.42411979166666669
96,0.42288541666666668
97,0.42306770833333329
98,0.42310416666666661
99,0.42546875000000001
100,0.42385416666666659
101,0.42588020833333329
102,0.42585416666666659
103,0.42543229166666668
104,0.42655729166666662
105,0.42647395833333329
106,0.42606250000000001
107,0.426375
108,0.42659374999999999
109,0.42659374999999999
110,0.42797916666666669
111,0.42698437500000003
112,0.4270677083333333
113,0.42703124999999997
114,0.42567708333333332
115,0.42891666666666661
116,0.427375
117,0.4284479166666666
118,0.42837500000000001
119,0.42910937500000002
120,0.42971354166666659
121,0.43034375000000002
122,0.43122395833333332
123,0.43055729166666667
124,0.43093749999999997
125,0.43096875000000001
126,0.43088020833333329
127,0.43145312499999999


==> synth-plots/data/mqar_figure2_panel4_line7.csv <==
x,y
0,0
1,0.00020833333333330001
2,0.00026041666666659998
3,0.00035416666666660001
4,0.57908854166666668
5,0.9971875
6,1
7,1
8,1
9,1
10,1
11,1
12,1
13,1
14,1
15,1
16,1
17,1
18,1
19,1
20,1
21,1
22,1
23,1
24,1
25,1
26,1
27,1
28,1
29,1
30,1
31,1
127,1


==> synth-plots/data/mqar_huge_ramp_wrap_panel1_line1.csv <==
x,y
64,1
128,1
256,1
512,0.99999609374999998
1024,0.99982226562499998
1280,0.9990234375
1536,0.99770312500000002
1792,0.99468749999999995
2048,0.99057519531250005
2560,0.97030468749999998
3072,0.93852994791666677
3584,0.89320200892857138
4096,0.83363818359374997


==> synth-plots/data/mqar_huge_ramp_wrap_panel1_line2.csv <==
x,y
4096,0.84027734374999996


==> synth-plots/data/mqar_huge_ramp_wrap_panel1_line3.csv <==
x,y
64,1
128,1
256,1
512,0.99999609374999998
1024,0.99937109374999999
1280,0.99854374999999995
1536,0.9964830729166666
1792,0.99173883928571438
2048,0.98349316406249998
2560,0.94723046875000005
3072,0.88759635416666671
3584,0.81210993303571422
4096,0.73220996093750002


==> synth-plots/data/mqar_huge_ramp_wrap_panel1_line4.csv <==
x,y
4096,0.7368212890625


==> synth-plots/data/text_copy_capacity_dn_dense_panel1_band1_1.csv <==
x,y
1,0.98624999999999996
1,0.91031249999999997
1.5,1.0509375000000001
2,0.9971875
2,1.11625
2,1.11625
1.5,1.1975
1,0.98624999999999996
1,0.98624999999999996


==> synth-plots/data/text_copy_capacity_dn_dense_panel1_band2_1.csv <==
x,y
1,0.98999999999999999
1,0.94632812499999996
1.5,1.3046875
2,1.5628124999999999
2,1.62625
2,1.62625
1.5,1.3999999999999999
1,0.98999999999999999
1,0.98999999999999999


==> synth-plots/data/text_copy_capacity_dn_dense_panel1_line1.csv <==
x,y
0.80000000000000004,0.80000000000000004
2.2000000000000002,2.2000000000000002


==> synth-plots/data/text_copy_capacity_dn_dense_panel1_line10.csv <==
x,y
1.5,1.131328125


==> synth-plots/data/text_copy_capacity_dn_dense_panel1_line11.csv <==
x,y
2,1.108671875


==> synth-plots/data/text_copy_capacity_dn_dense_panel1_line12.csv <==
x,y
1,0.94520833333333332
1.5,1.1265885416666668
2,1.0740364583333333


==> synth-plots/data/text_copy_capacity_dn_dense_panel1_line13.csv <==
x,y
1,0.94632812499999996


==> synth-plots/data/text_copy_capacity_dn_dense_panel1_line14.csv <==
x,y
1.5,1.3046875


==> synth-plots/data/text_copy_capacity_dn_dense_panel1_line15.csv <==
x,y
2,1.5628124999999999


==> synth-plots/data/text_copy_capacity_dn_dense_panel1_line16.csv <==
x,y
1,0.96625000000000005


==> synth-plots/data/text_copy_capacity_dn_dense_panel1_line17.csv <==
x,y
1.5,1.3390625


==> synth-plots/data/text_copy_capacity_dn_dense_panel1_line18.csv <==
x,y
2,1.5634375


==> synth-plots/data/text_copy_capacity_dn_dense_panel1_line19.csv <==
x,y
1.5,1.3999999999999999


==> synth-plots/data/text_copy_capacity_dn_dense_panel1_line2.csv <==
x,y
0.85000000000000009,1
2.1499999999999999,1


==> synth-plots/data/text_copy_capacity_dn_dense_panel1_line20.csv <==
x,y
2,1.62625


==> synth-plots/data/text_copy_capacity_dn_dense_panel1_line21.csv <==
x,y
1,0.98999999999999999


==> synth-plots/data/text_copy_capacity_dn_dense_panel1_line22.csv <==
x,y
1,0.96752604166666656
1.5,1.3479166666666664
2,1.5841666666666665


==> synth-plots/data/text_copy_capacity_dn_dense_panel1_line3.csv <==
x,y
1,0.98624999999999996


==> synth-plots/data/text_copy_capacity_dn_dense_panel1_line4.csv <==
x,y
1.5,1.1975


==> synth-plots/data/text_copy_capacity_dn_dense_panel1_line5.csv <==
x,y
2,1.11625


==> synth-plots/data/text_copy_capacity_dn_dense_panel1_line6.csv <==
x,y
1,0.91031249999999997


==> synth-plots/data/text_copy_capacity_dn_dense_panel1_line7.csv <==
x,y
1.5,1.0509375000000001


==> synth-plots/data/text_copy_capacity_dn_dense_panel1_line8.csv <==
x,y
2,0.9971875


==> synth-plots/data/text_copy_capacity_dn_dense_panel1_line9.csv <==
x,y
1,0.93906250000000002

